Computing accurate eigenvalues using a mixed-precision Jacobi algorithm

We provide a rounding error analysis of a mixed-precision preconditioned Jacobi algorithm, which uses low precision to compute the preconditioner, applies it at high precision (amounting to two matrix-matrix multiplications) and solves the eigenproblem using the Jacobi algorithm at working precision. Our analysis yields meaningfully smaller relative forward error bounds for the computed eigenvalues compared with those of the Jacobi algorithm. We further prove that, after preconditioning, if the off-diagonal entries of the preconditioned matrix are sufficiently small relative to its smallest diagonal entry, the relative forward error bound is independent of the condition number of the original matrix. We present two constructions for the preconditioner that exploit low precision, along with their error analyses. Our numerical experiments confirm our theoretical results and compare the relative forward error of the proposed algorithm with the Jacobi algorithm, a preconditioned Jacobi algorithm, and MATLAB's $\texttt{eig}$ function. Timings using Julia suggest that the dominant cost of obtaining this level of accuracy comes from the high precision matrix-matrix multiplies; if support in software or hardware for this were improved, then this would become a negligible cost.

==> figs/covariance.csv <==
k,matlab,mp3,mp2,jcb,bound
1,1.9463190520974e-16,5.13088793079958e-15,4.81762205809315e-15,2.04809156934147e-14,6.02001533642465e-09
2,9.22413992597003e-17,2.38069709937398e-15,2.54415822081071e-15,1.39864367213821e-14,6.02001533642465e-09
3,5.46040523284719e-17,7.02958563687681e-15,6.65673354797127e-15,1.98308406893004e-14,6.02001533642465e-09
4,1.40411711883025e-15,5.03558916389112e-15,5.32610692749599e-15,3.4377883287983e-14,6.02001533642465e-09
5,7.24314474709607e-15,8.65147303677914e-15,8.65147303677914e-15,2.50232894043449e-14,6.02001533642465e-09
6,6.76892971115192e-15,7.14924621215759e-15,7.00426521295645e-15,2.65767001051104e-14,6.02001533642465e-09
7,3.19415302251361e-17,9.92961942096118e-15,9.67419478118717e-15,2.58936594068367e-14,6.02001533642465e-09
8,8.0085626895664e-16,8.58510016669597e-15,7.12555443586985e-15,5.69933669057624e-14,6.02001533642465e-09
9,9.80088432800815e-16,6.93362486618302e-15,5.61061676987586e-15,2.76607517083285e-14,6.02001533642465e-09
10,4.38437042917831e-14,9.69316575973514e-15,6.28945760039481e-15,2.18330581947156e-14,6.02001533642465e-09
11,1.62154810769496e-15,8.13511400293443e-15,1.61323780280405e-14,7.13134998012723e-14,6.02001533642465e-09
12,1.55139328986403e-16,9.86491481360013e-15,9.68510415647766e-15,2.9823897754195e-14,6.02001533642465e-09
13,7.56356265283166e-15,8.29635232723018e-15,8.14979439235048e-15,1.82622918990501e-14,6.02001533642465e-09
14,5.18387012736369e-14,9.63789171942266e-15,9.80403663892744e-15,1.59513986606043e-14,6.02001533642465e-09
15,4.70514621370629e-15,1.22750484151796e-14,1.18658645123973e-14,2.74148528181263e-14,6.02001533642465e-09
16,4.38186543762112e-14,1.12975507432778e-14,1.08329635485216e-14,1.81114962663686e-14,6.02001533642465e-09
17,9.6146860599987e-14,1.42605693652895e-14,1.3259922221892e-14,2.07647757973734e-14,6.02001533642465e-09
18,7.60581525283235e-13,7.87330989760437e-15,7.46367277358497e-15,1.60660523779922e-14,6.02001533642465e-09
19,9.44821154133661e-15,8.94483392912799e-15,9.1965227352323e-15,2.34169402801257e-14,6.02001533642465e-09
20,6.54884949499785e-14,1.14342003990181e-14,1.18019166884804e-14,2.13625402145006e-14,6.02001533642465e-09
21,9.70710312423997e-12,1.33167049917204e-14,1.35361952310331e-14,2.18768243249182e-14,6.02001533642465e-09
22,4.76102394379804e-14,1.58928998475257e-14,1.51286266043823e-14,2.92676816025368e-14,6.02001533642465e-09
23,5.06630996963464e-12,1.14741728885508e-14,9.18843380284024e-15,3.41791811399426e-14,6.02001533642465e-09
24,1.34167051289731e-12,1.57929094877454e-14,1.686423916083e-14,3.03629930416967e-14,6.02001533642465e-09
25,6.05071001986628e-13,1.35161565598242e-14,1.55412587313119e-14,2.37541730934566e-14,6.02001533642465e-09
26,2.40306711827795e-13,1.61702595259375e-14,1.86441718029999e-14,4.73415542169243e-14,6.02001533642465e-09
27,2.12880045212834e-12,1.46818460315946e-14,1.57435058605685e-14,1.82207121281743e-14,6.02001533642465e-09
28,1.92190047419704e-12,1.72338844597259e-14,1.76252275026142e-14,1.33204540308429e-14,6.02001533642465e-09
29,9.12916345354687e-14,1.23939396629534e-14,1.17989344225875e-14,1.39409532879047e-14,6.02001533642465e-09
30,7.8850218715743e-13,1.41540536498222e-14,1.38502685837148e-14,1.29389133853928e-14,6.02001533642465e-09
31,1.52802819085034e-12,1.86775615460258e-14,1.76317013109149e-14,2.18151422513587e-14,6.02001533642465e-09
32,5.31928896838824e-13,1.50987010020347e-14,1.63974930538909e-14,1.04938928181812e-14,6.02001533642465e-09
33,1.35639362059792e-13,1.37431253491879e-14,1.64852863942828e-14,7.41068842725853e-15,6.02001533642465e-09
34,1.40880706537876e-12,1.32166218253139e-14,7.40095766920218e-15,8.71417215606611e-15,6.02001533642465e-09
35,5.63938502877773e-14,1.64233931071096e-14,2.15742252180204e-14,1.42755662739187e-14,6.02001533642465e-09
36,4.55712471414735e-13,1.40710334176036e-14,1.54541055613691e-14,3.29730193823984e-14,6.02001533642465e-09
37,5.20447406374867e-13,1.39382670803796e-14,1.85425593664776e-14,2.16011140029392e-14,6.02001533642465e-09
38,1.92618935829127e-12,1.19892798734176e-14,1.49212105415792e-14,2.28546699966046e-14,6.02001533642465e-09
39,5.04801435787576e-13,1.20064655965291e-14,1.87401190347585e-14,1.17960389265844e-14,6.02001533642465e-09
40,1.27664652067093e-12,1.79440845784695e-14,2.46825800094103e-14,6.81972708431132e-14,6.02001533642465e-09
41,3.76600672184265e-13,1.62897670062152e-14,2.04745626528825e-14,4.57228297211082e-14,6.02001533642465e-09
42,1.41048531143819e-12,1.37315588228535e-14,1.34326920736044e-14,1.4179858946727e-14,6.02001533642465e-09
43,1.74210184644088e-12,1.40694008808603e-14,1.3686584654551e-14,3.1870355404241e-14,6.02001533642465e-09
44,4.96718171915921e-12,1.2670565035871e-14,2.64955002409588e-14,1.86983440689614e-15,6.02001533642465e-09
45,1.41950633686256e-12,1.9051941400228e-14,1.81898959580686e-14,1.08733503775901e-14,6.02001533642465e-09
46,6.9950934309412e-13,2.21533127118118e-14,2.21533127118118e-14,8.08532599196727e-14,6.02001533642465e-09
47,9.50510825351087e-12,1.87756204726714e-14,1.02829323499873e-14,6.03658828864518e-15,6.02001533642465e-09
48,1.16778854306788e-14,1.83306216392822e-14,1.69819246923177e-14,3.37282451171274e-14,6.02001533642465e-09
49,1.42314631305937e-11,1.54978572032312e-14,1.36329124446469e-14,1.58369380684284e-14,6.02001533642465e-09
50,5.03940635348544e-11,2.55687289039327e-14,2.52486891354207e-14,8.24409882415921e-14,6.02001533642465e-09
51,3.78967166773255e-10,1.40450361796856e-14,3.30644016390788e-14,2.98716211420048e-13,6.02001533642465e-09
52,5.27627716844532e-12,1.79703413055545e-14,2.31034014648085e-14,6.21146586751386e-14,6.02001533642465e-09
53,2.08135449005259e-11,1.41867370310508e-14,3.05458604439756e-14,2.53582923313148e-13,6.02001533642465e-09
54,2.0450458941179e-09,1.95108128559784e-14,2.68212237789321e-14,1.12990385122557e-13,6.02001533642465e-09
55,6.12434499305737e-10,1.42500557621031e-14,4.9461256739164e-15,6.60611085700003e-14,6.02001533642465e-09
56,4.27743778678036e-10,2.06325214612987e-14,2.87142263328868e-14,4.66988653428996e-14,6.02001533642465e-09
57,1.22930732901315e-10,1.45111313004733e-14,2.60538269341443e-14,2.35022836888065e-14,6.02001533642465e-09
58,2.59063881100481e-10,1.372835059545e-14,5.91039387077306e-15,2.15463073201268e-14,6.02001533642465e-09
59,1.52097717784472e-09,1.6098034122694e-14,1.0386312633026e-13,2.53063783083123e-13,6.02001533642465e-09
60,1.47958733526962e-09,1.201496178984e-14,6.73139210486075e-14,2.26324989888784e-13,6.02001533642465e-09
61,7.19324501637567e-11,1.66016017840339e-14,1.83939579879983e-14,1.00272339691059e-12,6.02001533642465e-09
62,1.39699371313548e-09,1.60771091430591e-14,5.806936306798e-14,3.68368969237695e-14,6.02001533642465e-09
63,2.75585169835873e-08,2.02139581839803e-14,1.27222369562101e-14,2.37554991280171e-14,6.02001533642465e-09
64,2.83280546360825e-07,2.38566329351218e-14,6.61562076752681e-14,6.05074309051751e-14,6.02001533642465e-09
65,5.91646374065812e-10,1.69318770609867e-14,6.86424501090535e-14,4.63650491875626e-14,6.02001533642465e-09
66,1.90872143231598e-09,1.83500706970611e-14,4.39814089553446e-14,6.26853584951731e-14,6.02001533642465e-09
67,1.48372385892035e-08,1.40262321907465e-14,8.81628429143721e-15,1.22147476873083e-13,6.02001533642465e-09
68,5.75513431470354e-09,2.20987363450456e-14,8.56474912328262e-14,7.37678816479483e-14,6.02001533642465e-09
69,1.94771578884628e-06,9.69061283603513e-14,1.65021595491423e-13,1.06991056672539e-13,6.02001533642465e-09
70,3.36628684891317e-08,6.35330389828489e-15,4.57820920735539e-16,8.97597095768158e-14,6.02001533642465e-09
71,1.49898172868703e-08,3.87260807747811e-14,9.12125041644901e-14,1.28024264342214e-13,6.02001533642465e-09
72,1.2035197169775e-08,2.42095965100131e-14,3.05581670020484e-14,5.94837492804934e-14,6.02001533642465e-09
73,3.95303826538453e-08,1.25441466143559e-14,1.12814230795674e-13,6.04100783039185e-15,6.02001533642465e-09
74,2.22513752881794e-07,6.67567968581485e-14,3.52827778097487e-13,5.70714864758683e-14,6.02001533642465e-09
75,2.38002391135755e-09,1.20542845067611e-14,6.85963891452135e-15,6.33514097301281e-14,6.02001533642465e-09
76,1.33292947321078e-07,4.41084921877672e-14,6.66931902012476e-14,1.46696321293678e-14,6.02001533642465e-09
77,2.92043354599638e-08,4.19595323950257e-14,8.97848035027063e-14,2.45964204463726e-13,6.02001533642465e-09
78,1.53432179469243e-07,8.84018137356817e-14,2.91073529789252e-14,1.65764543650077e-13,6.02001533642465e-09
79,6.89521139508106e-08,5.68575615094659e-14,4.19435628785619e-14,4.86415405797247e-13,6.02001533642465e-09
80,6.37131313393076e-06,1.9339622009776e-13,4.6281050072914e-12,7.23159205136123e-14,6.02001533642465e-09
81,1.17259312945742e-06,7.37689314100238e-13,3.94251044810427e-12,9.50593985708391e-13,6.02001533642465e-09
82,2.29181816785537e-07,2.61266910210539e-13,1.24496386726423e-12,1.14699055141787e-12,6.02001533642465e-09


==> figs/lau.csv <==
k,matlab,mp3,mp2,jcb,bound
1,5.83190442803799e-09,1.90582413147896e-15,1.98218838684496e-09,5.05562393104574e-09,4.27945626578411e-13
11,5.5514327609377e-11,1.27054942098597e-15,1.27776381235657e-09,1.31528927774715e-09,4.27945626578411e-13
21,5.55100924446404e-11,1.27054942098597e-15,1.10114431382884e-09,7.40815015729555e-10,4.27945626578411e-13
31,1.86347248411276e-14,1.05879118415498e-15,9.87854927673674e-10,5.31964643006723e-10,4.27945626578411e-13
41,6.98802181542286e-15,1.05879118415498e-15,8.89776347428319e-10,3.80322875546152e-10,4.27945626578411e-13
51,5.71747239443688e-15,8.47032947323983e-16,8.0592177970914e-10,2.98971290186315e-10,4.27945626578411e-13
61,5.29395592077489e-15,8.47032947323983e-16,7.36515264730702e-10,2.62359561587657e-10,4.27945626578411e-13
71,4.65868121028191e-15,6.35274710492987e-16,6.70820236369201e-10,2.24401897635701e-10,4.27945626578411e-13
81,4.23516473661991e-15,6.35274710492987e-16,6.15800152484588e-10,2.07326772208833e-10,4.27945626578411e-13
91,3.81164826295792e-15,6.35274710492987e-16,5.61433342760598e-10,1.74163526496968e-10,4.27945626578411e-13
101,3.59989002612693e-15,6.35274710492987e-16,5.16069434475478e-10,1.49986876839736e-10,4.27945626578411e-13
111,3.17637355246494e-15,4.23516473661991e-16,4.67751922303039e-10,1.40259973989141e-10,4.27945626578411e-13
121,2.75285707880294e-15,4.23516473661991e-16,4.26158157666458e-10,1.23175954716327e-10,4.27945626578411e-13
131,2.54109884197195e-15,4.23516473661991e-16,3.81114004318953e-10,1.12031330470149e-10,4.27945626578411e-13
141,2.11758236830996e-15,4.23516473661991e-16,3.46498097102427e-10,9.89594945105714e-11,4.27945626578411e-13
151,2.11758236830996e-15,4.23516473661991e-16,3.07939039757871e-10,8.6137109753981e-11,4.27945626578411e-13
161,1.90582413147896e-15,2.11758236830996e-16,2.73956501427706e-10,7.84316510321747e-11,4.27945626578411e-13
171,1.48230765781697e-15,2.11758236830996e-16,2.36205937031371e-10,6.46074380571368e-11,4.27945626578411e-13
181,1.27054942098597e-15,2.11758236830996e-16,1.98397774394618e-10,5.49817556437471e-11,4.27945626578411e-13
191,1.05879118415498e-15,2.11758236830996e-16,1.65087356708155e-10,3.85857388823967e-11,4.27945626578411e-13
201,6.35274710492987e-16,2.11758236830996e-16,1.33051300090941e-10,2.97704552413592e-11,4.27945626578411e-13
211,2.11758236830996e-16,2.11758236830996e-16,1.00420202828232e-10,9.34764384843064e-12,4.27945626578411e-13
221,2.18007543826352e-100,2.18007543826352e-100,6.93338819032046e-11,9.98651844894976e-13,4.27945626578411e-13
231,2.11758236830996e-16,2.04382072337205e-96,3.96051430345011e-11,5.80768140332689e-12,4.27945626578411e-13
241,6.35274710492987e-16,1.1429982917535e-94,4.74380802148797e-12,1.59714414965042e-11,4.27945626578411e-13
251,8.47032947323983e-16,1.9939983693437e-94,2.83108057148831e-11,2.46427295364966e-11,4.27945626578411e-13
261,1.27054942098597e-15,2.00023774524801e-94,5.7643133164239e-11,3.18353098086982e-11,4.27945626578411e-13
271,1.48230765781697e-15,2.00024537551204e-94,9.12110488666885e-11,4.13612540925406e-11,4.27945626578411e-13
281,1.69406589464797e-15,2.00025409581379e-94,1.30995127611312e-10,5.61993655055253e-11,4.27945626578411e-13
291,2.11758236830996e-15,2.11758236830996e-16,1.5918332530707e-10,6.54097900164894e-11,4.27945626578411e-13
301,2.32934060514095e-15,2.11758236830996e-16,1.95150461832814e-10,8.09871494342511e-11,4.27945626578411e-13
311,2.75285707880294e-15,2.11758236830996e-16,2.29889612343176e-10,9.39802113297274e-11,4.27945626578411e-13
321,2.75285707880294e-15,2.11758236830996e-16,2.66353321934289e-10,1.05643219739668e-10,4.27945626578411e-13
331,3.17637355246494e-15,2.11758236830996e-16,3.03730556559092e-10,1.10347428970869e-10,4.27945626578411e-13
341,3.38813178929593e-15,2.11758236830996e-16,3.3799282752011e-10,1.27393331761053e-10,4.27945626578411e-13
351,3.81164826295792e-15,2.11758236830996e-16,3.75827883452941e-10,1.48965990379974e-10,4.27945626578411e-13
361,4.02340649978892e-15,2.11758236830996e-16,4.16606378877722e-10,1.57075483817654e-10,4.27945626578411e-13
371,4.44692297345091e-15,4.23516473661991e-16,4.62367122098664e-10,1.7293786982219e-10,4.27945626578411e-13
381,4.8704394471129e-15,4.23516473661991e-16,5.03619532457473e-10,1.86348518960697e-10,4.27945626578411e-13
391,5.0821976839439e-15,4.23516473661991e-16,5.51923915619228e-10,2.12728936588629e-10,4.27945626578411e-13
401,5.50571415760589e-15,4.23516473661991e-16,6.08009355193339e-10,2.39385698715625e-10,4.27945626578411e-13
411,5.71747239443688e-15,6.35274710492987e-16,6.5748603195419e-10,2.73159231666038e-10,4.27945626578411e-13
421,6.14098886809888e-15,6.35274710492987e-16,7.15274643027132e-10,3.44095699905579e-10,4.27945626578411e-13
431,6.35274710492987e-15,6.35274710492987e-16,7.89770131953092e-10,4.2206656501441e-10,4.27945626578411e-13
441,7.41153828908485e-15,8.47032947323983e-16,8.58107267835533e-10,4.88202685783229e-10,4.27945626578411e-13
451,8.47032947323983e-15,8.47032947323983e-16,9.50279063822724e-10,6.59533945862583e-10,4.27945626578411e-13
461,1.99052742621136e-14,1.05879118415498e-15,1.07836653908411e-09,9.0133982946695e-10,4.27945626578411e-13
471,4.72187833848175e-10,1.05879118415498e-15,1.25617781296873e-09,1.61837799509041e-09,4.27945626578411e-13
481,1.48591976629336e-08,1.48230765781697e-15,1.8057349067749e-09,5.16032059146677e-09,4.27945626578411e-13
491,1.59369262125666e-06,1.90582413147896e-15,6.65651090753215e-09,2.76159825341384e-07,4.27945626578411e-13


==> figs/nos6.csv <==
k,matlab,mp3,mp2,jcb,bound
1,5.06797447778703e-17,2.81359361281873e-14,2.82653612728113e-14,7.35641618912136e-14,7.82205007262278e-12
2,2.64545115452125e-16,4.30645291410013e-14,3.95677968325857e-14,9.21708132983151e-14,7.82205007262278e-12
3,1.59358395399243e-16,5.14473293228234e-14,4.70886563736492e-14,7.34150409866614e-14,7.82205007262278e-12
4,5.97930896312306e-17,5.18018507546762e-14,5.10100699326257e-14,7.53573302106784e-14,7.82205007262278e-12
5,7.28597757026947e-17,4.43817444747742e-14,4.67946045326444e-14,7.53102233983836e-14,7.82205007262278e-12
6,1.96567738062469e-16,5.40768796417777e-14,5.35933745426255e-14,8.11531651943038e-14,7.82205007262278e-12
7,1.0517845623537e-16,4.94920095161762e-14,5.39036192280079e-14,8.10417032129124e-14,7.82205007262278e-12
8,1.17229089114332e-16,5.28404322340249e-14,5.22219782381902e-14,8.37631320257614e-14,7.82205007262278e-12
9,1.13676683433816e-17,5.8447538555544e-14,5.31172121570493e-14,9.31933698938795e-14,7.82205007262278e-12
10,2.2084143228602e-16,5.71222011579799e-14,6.13489610540684e-14,8.57232764548448e-14,7.82205007262278e-12
11,4.48247678033956e-17,5.19287727791339e-14,5.64154112989607e-14,1.04157846830451e-13,7.82205007262278e-12
12,1.5845553464326e-15,5.88566315930366e-14,5.57907742845128e-14,1.22801655456533e-13,7.82205007262278e-12
13,5.2849202350059e-16,6.08558863270422e-14,6.5061013007718e-14,1.18595510365552e-13,7.82205007262278e-12
14,8.91558634972887e-17,5.9325320257281e-14,5.37643742121503e-14,1.13604989263013e-13,7.82205007262278e-12
15,3.26980024888973e-15,7.02690028126332e-14,6.77794079173213e-14,1.11826086834379e-13,7.82205007262278e-12
16,8.30449384853411e-13,1.0277395544457e-13,9.5109802408306e-14,3.13763580207591e-13,7.82205007262278e-12
17,5.81112014719448e-12,1.1451671028388e-13,1.11597177107881e-13,2.99589726397232e-13,7.82205007262278e-12
18,2.28100811429574e-12,9.42100572135905e-14,9.5664391141774e-14,3.14541647333394e-13,7.82205007262278e-12
19,7.75574115799423e-12,1.33105949292438e-13,1.40263555386446e-13,3.69306950394706e-13,7.82205007262278e-12
20,5.6889191570446e-12,1.26343112500543e-13,1.39112242420865e-13,2.81669095859689e-13,7.82205007262278e-12
21,3.82839893764977e-12,1.34605488997304e-13,1.45351745374133e-13,2.72157570620718e-13,7.82205007262278e-12
22,2.16507174410766e-12,1.23238567368178e-13,1.2970235560465e-13,2.43335752801829e-13,7.82205007262278e-12
23,1.25228194372059e-11,1.22799780783163e-13,1.26529929679033e-13,1.45380981920472e-12,7.82205007262278e-12
24,2.13976942996767e-11,1.54681899428472e-13,1.56777399186062e-13,2.75011833716457e-14,7.82205007262278e-12
25,1.81802968929779e-11,1.50616507815999e-13,1.54280084160857e-13,4.49197979921938e-13,7.82205007262278e-12
26,7.92302056868977e-12,1.5985331518725e-13,1.61486021205984e-13,4.59688113341816e-13,7.82205007262278e-12
27,3.00548005971133e-11,1.6962093508404e-13,1.8512501942405e-13,1.20642123191735e-13,7.82205007262278e-12
28,5.19725212845191e-11,1.55646152821568e-13,1.78177296043144e-13,4.19198516193216e-13,7.82205007262278e-12
29,5.81484761653175e-11,1.83256685277426e-13,2.04062354807202e-13,4.03588725597747e-13,7.82205007262278e-12
30,9.79377706580924e-11,1.76915134033686e-13,1.61647490797026e-13,2.71867326217845e-13,7.82205007262278e-12
31,2.60542438823892e-11,1.50352494190137e-13,1.57494485523163e-13,4.31410859001584e-13,7.82205007262278e-12
32,2.05909323386222e-11,1.37981725491768e-13,1.4409501259373e-13,3.89469708686283e-13,7.82205007262278e-12
33,9.18623137411941e-11,1.50197418103057e-13,1.69455110829683e-13,3.40658115399353e-13,7.82205007262278e-12
34,5.76288388124151e-11,1.55557682265991e-13,1.44305172734311e-13,4.16488516500592e-13,7.82205007262278e-12
35,1.31845611579929e-10,1.64310985911738e-13,1.62182624359862e-13,4.05241513584052e-13,7.82205007262278e-12
36,1.31836443772954e-10,1.59556177830893e-13,1.74489348246408e-13,3.49634104119806e-13,7.82205007262278e-12
37,4.84661644546367e-11,1.58415098857895e-13,1.52429644215257e-13,3.90565232497338e-13,7.82205007262278e-12
38,8.42710560582868e-11,1.56781804872358e-13,1.44356274360364e-13,4.39783973947255e-13,7.82205007262278e-12
39,6.89613108322512e-11,1.49312498100502e-13,1.51030151002302e-13,3.67454416629032e-13,7.82205007262278e-12
40,5.553210879216e-11,1.4384703627457e-13,1.63446544132875e-13,3.96486846360193e-13,7.82205007262278e-12
41,1.93402428160162e-11,1.53185442647546e-13,1.3568334071684e-13,3.68396473795491e-13,7.82205007262278e-12
42,8.80528014611065e-11,1.39128460445381e-13,1.46717381002136e-13,4.44419893128533e-13,7.82205007262278e-12
43,2.03339221086347e-11,1.51563231790525e-13,1.46993687346387e-13,4.27694274629151e-13,7.82205007262278e-12
44,1.15170267219243e-10,1.35053698957463e-13,1.53203098334698e-13,4.13417378562533e-13,7.82205007262278e-12
45,2.66977733684738e-11,1.58772188753071e-13,1.65144213339578e-13,4.21782996685792e-13,7.82205007262278e-12
46,4.81521182574868e-11,1.58494393317411e-13,1.38932790243967e-13,3.5476980393073e-13,7.82205007262278e-12
47,1.40999164513998e-10,1.4337994294813e-13,1.47341239719184e-13,4.07686466394551e-13,7.82205007262278e-12
48,2.07229845365582e-15,1.30530228887701e-13,1.4352615764707e-13,4.10933912119507e-13,7.82205007262278e-12
49,1.38208033829411e-10,1.54363781550619e-13,1.55686928873108e-13,4.47661438035832e-13,7.82205007262278e-12
50,3.69826569815976e-11,1.37728044539505e-13,1.33306924737436e-13,4.05647904544853e-13,7.82205007262278e-12
51,8.72072768383389e-11,1.31616906102482e-13,1.45143208910254e-13,4.50926349433477e-13,7.82205007262278e-12
52,1.40892844597803e-12,1.68316099439217e-13,1.49232949339909e-13,3.47608951535044e-13,7.82205007262278e-12
53,1.34564192523631e-12,1.60466290818293e-13,1.70230363531774e-13,3.8237703430652e-13,7.82205007262278e-12
54,1.88470501222013e-11,1.56616190479e-13,1.648270836492e-13,4.21362016210032e-13,7.82205007262278e-12
55,9.00985858853688e-11,1.50197539226846e-13,1.57299129408389e-13,3.76560726263534e-13,7.82205007262278e-12
56,5.25140326144674e-11,1.44800746820128e-13,1.63887037930014e-13,4.3619958667223e-13,7.82205007262278e-12
57,1.85775563709386e-11,1.60108534128668e-13,1.51452884055936e-13,4.08237169546984e-13,7.82205007262278e-12
58,2.97299722747464e-11,1.63319923668765e-13,1.77968493565379e-13,3.45761203290234e-13,7.82205007262278e-12
59,5.71746927557545e-11,1.65419875759886e-13,1.70524843962861e-13,3.78496809449288e-13,7.82205007262278e-12
60,7.9700592753631e-11,1.55521238591493e-13,1.56187119901699e-13,3.69491099604393e-13,7.82205007262278e-12
61,4.34094174404487e-14,1.96787573518018e-13,2.10327468627615e-13,4.29629376304372e-13,7.82205007262278e-12
62,9.71738102868438e-12,1.78429304394996e-13,1.94633385826879e-13,3.45797487951709e-13,7.82205007262278e-12
63,3.04051872971242e-11,1.94573891441221e-13,1.88136416291284e-13,3.62392209143004e-13,7.82205007262278e-12
64,5.22990703637056e-11,1.6788958396068e-13,1.85648731644035e-13,3.53694666597783e-13,7.82205007262278e-12
65,6.53888816594775e-11,1.55688612399305e-13,1.6856442976008e-13,3.94557224126788e-13,7.82205007262278e-12
66,2.72788454790988e-10,1.54884428613833e-13,1.58214511227026e-13,3.78443974712833e-13,7.82205007262278e-12
67,6.82964127729597e-15,3.67495235839654e-13,3.76376015842429e-13,2.55819427304763e-13,7.82205007262278e-12
68,3.81490389639031e-14,2.44425329201451e-13,2.2755019673853e-13,4.00964386916705e-13,7.82205007262278e-12


==> figs/nos7.csv <==
k,matlab,mp3,mp2,jcb,bound
1,3.31778922775709e-16,4.48821516538435e-14,4.46004449212789e-14,2.56021347711016e-13,5.02591569692712e-11
11,7.68842075920135e-16,5.46491575622084e-14,5.50123956441384e-14,3.26714480927803e-13,5.02591569692712e-11
21,8.30694142411702e-17,5.4413264987917e-14,5.37152324966064e-14,3.33975277757816e-13,5.02591569692712e-11
31,1.87679462081688e-15,6.32980235083346e-14,6.32980235083346e-14,3.45316161768121e-13,5.02591569692712e-11
41,1.31657080450407e-15,6.23894749996661e-14,6.23894749996661e-14,3.26684063886047e-13,5.02591569692712e-11
51,4.05854698285556e-15,1.38960043690561e-13,1.37615510500783e-13,3.01088337491267e-13,5.02591569692712e-11
61,1.07618207289765e-14,8.77191742380933e-14,8.87980156424267e-14,2.50264612490994e-13,5.02591569692712e-11
71,9.52153188646526e-14,1.13277770828355e-13,1.13014853943496e-13,2.72342486167913e-13,5.02591569692712e-11
81,2.48061023777595e-14,1.0945253138547e-13,1.09315252618841e-13,2.45495789114877e-13,5.02591569692712e-11
91,3.2836284141363e-14,1.33682265623878e-13,1.33394134248214e-13,3.02959448826671e-13,5.02591569692712e-11
101,4.9963208914879e-15,1.44385611778749e-13,1.4616884364511e-13,3.19142334682181e-13,5.02591569692712e-11
111,1.14539091337746e-14,1.32822707740545e-13,1.34680393433506e-13,2.82211598882807e-13,5.02591569692712e-11
121,1.43269981926322e-14,1.38243283736273e-13,1.37760466388397e-13,2.7375401937355e-13,5.02591569692712e-11
131,2.95179229027916e-14,1.40027195851603e-13,1.37883142793425e-13,2.85492949491074e-13,5.02591569692712e-11
141,6.57391905897113e-14,1.46274446980169e-13,1.44742063666185e-13,2.9236165624658e-13,5.02591569692712e-11
151,2.18936336556335e-15,1.30086599948589e-13,1.31676482723792e-13,2.91371374810884e-13,5.02591569692712e-11
161,1.09473474378896e-13,1.41122636412265e-13,1.40581781496888e-13,3.04641105827792e-13,5.02591569692712e-11
171,5.14905103053701e-14,1.50045261410376e-13,1.49857179824298e-13,3.14804730814928e-13,5.02591569692712e-11
181,8.90006629870858e-15,1.47666756226171e-13,1.45510776580405e-13,2.71341588633274e-13,5.02591569692712e-11
191,7.43579741733834e-15,1.45691710562406e-13,1.46913412298593e-13,2.8903804760825e-13,5.02591569692712e-11
201,1.17290179619282e-13,1.38056643272472e-13,1.37844737195384e-13,3.30255455191826e-13,5.02591569692712e-11
211,9.25758071264493e-15,1.45355287337838e-13,1.46467196705691e-13,3.0958430096971e-13,5.02591569692712e-11
221,3.21430850354929e-14,1.47978641332123e-13,1.48436966335603e-13,2.91090623668735e-13,5.02591569692712e-11
231,4.2123155715997e-14,1.47861685479948e-13,1.47372664009688e-13,3.42247719908231e-13,5.02591569692712e-11
241,1.37032770224202e-13,1.35518508898869e-13,1.33777761678192e-13,3.1232869088473e-13,5.02591569692712e-11
251,1.27287613916122e-13,1.35717623418617e-13,1.3544897659805e-13,3.0375620968305e-13,5.02591569692712e-11
261,1.69447052939012e-13,1.48886659001325e-13,1.49998031646605e-13,3.15036869470744e-13,5.02591569692712e-11
271,2.64883158284371e-14,1.39409133148645e-13,1.36031787507079e-13,3.12094284213099e-13,5.02591569692712e-11
281,8.25688996934001e-14,1.43605133747874e-13,1.43605133747874e-13,3.53397215720452e-13,5.02591569692712e-11
291,1.9882880549142e-14,1.40273547518246e-13,1.40797744907081e-13,3.56592336644153e-13,5.02591569692712e-11
301,3.06603560584186e-14,1.43998139707267e-13,1.44193071064148e-13,3.38149771161086e-13,5.02591569692712e-11
311,1.86067511635938e-13,1.33078885278117e-13,1.34882609174487e-13,3.47834761689729e-13,5.02591569692712e-11
321,8.15537184270397e-14,1.42456501018401e-13,1.43339150041464e-13,2.84857210072598e-13,5.02591569692712e-11
331,2.16157981678607e-13,1.34262256091667e-13,1.06879555856896e-13,2.56223968546044e-12,5.02591569692712e-11
341,4.87189739050151e-13,1.26698508218404e-13,1.26840545740402e-13,4.09211139473071e-13,5.02591569692712e-11
351,8.25282030384912e-13,1.25838826689829e-13,1.28253920725717e-13,3.80418150943442e-13,5.02591569692712e-11
361,4.29510109408752e-13,1.55825527490582e-13,1.58784279727535e-13,3.93183206943938e-13,5.02591569692712e-11
371,4.53620794737472e-13,1.71252411394466e-13,1.67725849360397e-13,3.89227531405015e-13,5.02591569692712e-11
381,4.07685046111301e-13,1.74431677241934e-13,1.72398081701835e-13,4.12701288023491e-13,5.02591569692712e-11
391,5.23638247678775e-13,1.63158720494322e-13,1.57234938993949e-13,3.71362217345661e-13,5.02591569692712e-11
401,1.69064955256887e-13,1.679942631397e-13,1.68529609198294e-13,3.88378390594113e-13,5.02591569692712e-11
411,1.85394151419549e-13,1.67422517500707e-13,1.65437359772767e-13,3.8308283430874e-13,5.02591569692712e-11
421,2.9336599442326e-14,1.69623730626821e-13,1.63998085101774e-13,1.55013610637991e-12,5.02591569692712e-11
431,3.32110349217954e-13,1.72873733676081e-13,1.7403181815275e-13,3.9117265752803e-13,5.02591569692712e-11
441,1.27557192375613e-12,1.7398208766384e-13,1.76856693014313e-13,4.19555516175747e-13,5.02591569692712e-11
451,3.26652837424691e-13,1.53944470386607e-13,1.51980018779781e-13,3.70496371045028e-13,5.02591569692712e-11
461,1.25120436007821e-12,1.70479242128745e-13,1.67235320047622e-13,3.6049821634221e-13,5.02591569692712e-11
471,5.27474046414733e-13,1.64365370403343e-13,1.58689188801326e-13,8.74876702318911e-13,5.02591569692712e-11
481,3.11658992572865e-11,1.48303104945086e-13,1.39253929226862e-13,3.75448870125313e-13,5.02591569692712e-11
491,4.63676088497525e-10,1.52279813626235e-13,1.45861913463004e-13,4.06703712954316e-13,5.02591569692712e-11
501,1.52975537710328e-10,1.47758678648471e-13,1.42538512512761e-13,4.15618453487097e-13,5.02591569692712e-11
511,4.00626625379739e-10,1.57166130717424e-13,1.551017751708e-13,3.86653655650474e-13,5.02591569692712e-11
521,1.85908470995118e-10,1.51783142662262e-13,1.63275016092647e-13,4.32615799617292e-13,5.02591569692712e-11
531,5.81727257477848e-10,1.55424748557716e-13,1.39832033320374e-13,4.1730721892946e-13,5.02591569692712e-11
541,2.86182770104284e-10,1.53342775688741e-13,1.57861981793994e-13,4.11330498132124e-13,5.02591569692712e-11
551,2.72445997695696e-10,1.5546809368035e-13,1.48320392826894e-13,4.09517804014594e-13,5.02591569692712e-11
561,1.88164194447648e-10,1.48996129894485e-13,1.48145503633895e-13,3.87596795990177e-13,5.02591569692712e-11
571,3.13448407948045e-10,1.47601657719158e-13,1.55348578311648e-13,3.95503116678841e-13,5.02591569692712e-11
581,5.7566548901921e-10,1.55944591731033e-13,1.52046866140678e-13,3.94508325658305e-13,5.02591569692712e-11
591,5.411640348209e-11,1.49853177814629e-13,1.47602043963064e-13,3.8989513482878e-13,5.02591569692712e-11
601,1.15857838149038e-09,1.55395757606999e-13,1.48393604275557e-13,3.90889230174976e-13,5.02591569692712e-11
611,2.72317171135373e-10,1.51526182310612e-13,1.5728626927209e-13,3.97929902329426e-13,5.02591569692712e-11
621,1.25465138410684e-09,1.43304761564251e-13,1.22718530369081e-13,3.32858500750946e-13,5.02591569692712e-11
631,6.49760541575174e-10,1.52467214623032e-13,1.60988062552538e-13,4.057179899705e-13,5.02591569692712e-11
641,6.98236458267333e-11,1.51341218537727e-13,2.01100452580651e-13,2.18714340737438e-13,5.02591569692712e-11
651,4.50254049757116e-10,1.5955365084334e-13,1.53026084628709e-13,3.9439061632687e-13,5.02591569692712e-11
661,1.09260008133134e-09,1.56971682839116e-13,2.06701433718335e-13,2.67720389669418e-13,5.02591569692712e-11
671,6.10831803410888e-10,1.58052265039656e-13,2.36664062012486e-13,7.17768312786617e-14,5.02591569692712e-11
681,2.2442285040961e-10,1.62942599019625e-13,1.11385695362245e-13,4.0026266412734e-13,5.02591569692712e-11
691,9.81814691695865e-10,1.67877848572315e-13,2.09938282668929e-13,1.00114270721565e-12,5.02591569692712e-11
701,4.84217872133842e-10,1.53173884047274e-13,1.53427303529207e-13,3.57683405967453e-13,5.02591569692712e-11
711,1.20901400756705e-09,1.66361050992845e-13,4.87598130670418e-13,1.99607760752075e-11,5.02591569692712e-11
721,2.12292990541342e-09,1.51477707320447e-13,6.39729836886753e-11,2.9127138358061e-08,5.02591569692712e-11


==> figs/offAt_mode1.csv <==
n,qr,mgs,ns,tri,bound
10,1.02015203504575e-07,1.02015203715482e-07,2.32098388968787e-07,5.24943636997911e-08,9.42432183077448e-07
13,1.51416658763604e-07,1.51416658905096e-07,1.0460276538968e-07,7.62188743813992e-08,1.07453801496744e-06
16,1.49728215759591e-07,1.49728215246811e-07,1.2332945622868e-07,1.31737941805542e-07,1.19209289550781e-06
21,1.80835044749787e-07,1.80835044467763e-07,2.03792643765074e-07,1.69963122674668e-07,1.36571398227091e-06
26,2.24281119882526e-07,2.24281119859828e-07,2.39162385616441e-07,1.92743917455802e-07,1.51962623405242e-06
34,2.86543557337444e-07,2.86543557506534e-07,4.07154787669705e-07,1.71658119044839e-07,1.73775908197322e-06
43,2.24886999384119e-07,2.24886999342759e-07,1.85049865324207e-07,1.1260864929121e-07,1.95426896938741e-06
55,1.84796058893334e-07,1.8479605874689e-07,1.30429816646083e-07,3.34258679533462e-07,2.21019938203563e-06
70,4.67307718169387e-07,4.67307718204919e-07,2.50424716527078e-07,1.57801264129945e-07,2.49344118396662e-06
89,8.12037358264878e-07,8.1203735832575e-07,5.07056888104105e-07,2.23529997212607e-07,2.81154547096986e-06
113,4.65788153771034e-07,4.65788153594539e-07,2.84520110010772e-07,3.78571456816908e-07,3.16803032539327e-06
144,5.27647908165578e-07,5.2764790820076e-07,3.39577123765443e-07,2.68442309725005e-07,3.57627868652344e-06
183,6.31924790950813e-07,6.31924791070921e-07,4.6022167704316e-07,2.9351487344563e-07,4.0315834458079e-06
234,5.5855061824682e-07,5.58550618489278e-07,3.73839343376683e-07,4.37869265280306e-07,4.55887870215725e-06
298,6.52477077816025e-07,6.52477077805436e-07,4.77976849644809e-07,4.18835158723553e-07,5.14467850376131e-06
379,6.19467472768092e-07,6.19467472520576e-07,5.2799051937312e-07,3.7328137566835e-07,5.80189297614449e-06
483,5.93480717344587e-07,5.93480717178101e-07,4.13755627596936e-07,4.79492588262192e-07,6.54973416800377e-06
616,7.96672406451469e-07,7.96672406570945e-07,7.01153761268544e-07,5.56961044201881e-07,7.39674189447812e-06
785,7.86747611387661e-07,7.86747611410475e-07,5.79703138807769e-07,5.9189863326481e-07,8.34997041590327e-06
1000,6.29514677694201e-07,6.29514677717057e-07,4.77406291450623e-07,6.71223355584562e-07,9.42432183077448e-06


==> figs/offAt_mode2.csv <==
n,qr,mgs,ns,tri,bound
10,3.47562456385209e-08,3.47562456435223e-08,5.28345837147392e-08,2.50354016292661e-08,9.42432183077448e-07
13,3.01517507894873e-08,3.01517507993774e-08,7.29953842958089e-08,5.40946979712706e-08,1.07453801496744e-06
16,4.45315768993283e-08,4.45315769272049e-08,6.2276263023021e-08,2.48102624017853e-08,1.19209289550781e-06
21,5.46221542834421e-08,5.46221542847213e-08,4.79447351288438e-08,2.93474355653464e-08,1.36571398227091e-06
26,2.23681785237052e-08,2.23681785167646e-08,4.05333829035526e-08,3.81926116350236e-08,1.51962623405242e-06
34,3.44143514471046e-08,3.44143514617403e-08,4.89094482570272e-08,9.12964490579968e-08,1.73775908197322e-06
43,3.90336706566252e-08,3.90336706589111e-08,3.78496647892214e-08,3.11582041087879e-08,1.95426896938741e-06
55,2.29056245777858e-08,2.29056245763212e-08,1.47708672448458e-08,1.60369296856129e-08,2.21019938203563e-06
70,2.39810100911513e-08,2.39810100942017e-08,2.65908359251435e-08,1.87581343041594e-08,2.49344118396662e-06
89,1.47679417364684e-08,1.47679417353906e-08,2.47749347198876e-08,1.86645455022574e-08,2.81154547096986e-06
113,1.39444140374131e-08,1.39444140369035e-08,1.6645526013186e-08,2.23933133131823e-08,3.16803032539327e-06
144,1.24605507629657e-08,1.24605507619615e-08,1.8599027131541e-08,1.54778129483397e-08,3.57627868652344e-06
183,1.24161821730195e-08,1.24161821742996e-08,1.96882812553417e-08,1.88650991110291e-08,4.0315834458079e-06
234,2.65349847369649e-08,2.65349847360459e-08,4.58697777622986e-08,1.50227683161782e-08,4.55887870215725e-06
298,2.6458013650615e-08,2.64580136502978e-08,3.52329127539616e-08,1.78920774797723e-08,5.14467850376131e-06
379,2.66375689801826e-08,2.66375689799351e-08,3.54350437807321e-08,1.51130046962527e-08,5.80189297614449e-06
483,3.30090076093155e-08,3.30090076083158e-08,4.25225639980113e-08,1.85075504642955e-08,6.54973416800377e-06
616,2.02313888981103e-08,2.02313888978531e-08,2.86923999972225e-08,1.61558558068871e-08,7.39674189447812e-06
785,1.87326887746376e-08,1.87326887749005e-08,2.65126868364126e-08,1.48058121464778e-08,8.34997041590327e-06
1000,2.73621142292776e-08,2.73621142292452e-08,3.05125240139045e-08,1.42714491859847e-08,9.42432183077448e-06


==> figs/offAt_mode3.csv <==
n,qr,mgs,ns,tri,bound
10,2.02882962630724e-07,2.02882962658526e-07,1.34433800231046e-07,1.24532510335644e-07,9.42432183077448e-07
13,2.06513828634778e-07,2.06513828538516e-07,2.06554477309721e-07,1.08423806697604e-07,1.07453801496744e-06
16,2.25814841422697e-07,2.25814841436333e-07,2.22211559625575e-07,1.47775641527587e-07,1.19209289550781e-06
21,3.53509969384614e-07,3.53509969509209e-07,2.80764556638973e-07,1.62101777517089e-07,1.36571398227091e-06
26,3.80324705340512e-07,3.8032470532171e-07,3.50667148352105e-07,1.58774614816678e-07,1.51962623405242e-06
34,4.39723279214939e-07,4.39723279218026e-07,4.15305724718907e-07,1.83050713539614e-07,1.73775908197322e-06
43,9.58560889255557e-07,9.58560889298932e-07,9.20384981796816e-07,2.95665408168449e-07,1.95426896938741e-06
55,7.59323412857073e-07,7.59323412866618e-07,7.55749147870695e-07,2.80033575338217e-07,2.21019938203563e-06
70,1.11634093639166e-06,1.11634093640064e-06,1.10027659639247e-06,3.23573715484857e-07,2.49344118396662e-06
89,8.49586428485803e-07,8.4958642847695e-07,8.15944505249552e-07,3.54187598964977e-07,2.81154547096986e-06
113,1.03650877583322e-06,1.03650877586428e-06,1.03983835169754e-06,3.81052907191997e-07,3.16803032539327e-06
144,9.00314988050627e-07,9.00314988088448e-07,8.85798773276944e-07,4.02948605666295e-07,3.57627868652344e-06
183,1.01484330986743e-06,1.01484330988336e-06,9.9963432774968e-07,4.6165364155635e-07,4.0315834458079e-06
234,1.24841780206078e-06,1.24841780201717e-06,1.21589033779514e-06,5.38691913235795e-07,4.55887870215725e-06
298,1.27007646946449e-06,1.2700764694862e-06,1.21526650167149e-06,5.90201767658332e-07,5.14467850376131e-06
379,1.32603163762362e-06,1.32603163763763e-06,1.27256705919412e-06,6.83599166728502e-07,5.80189297614449e-06
483,1.3409738471087e-06,1.34097384711899e-06,1.27817404711069e-06,7.40861890818353e-07,6.54973416800377e-06
616,1.40684166721056e-06,1.40684166719431e-06,1.3530526187124e-06,8.08091594355299e-07,7.39674189447812e-06
785,1.48808675879888e-06,1.48808675879025e-06,1.41937709583498e-06,9.16319007013184e-07,8.34997041590327e-06
1000,1.52845893968428e-06,1.5284589396604e-06,1.46698111848644e-06,1.01050273829882e-06,9.42432183077448e-06


==> figs/offAt_mode4.csv <==
n,qr,mgs,ns,tri,bound
10,2.84982277968513e-07,2.84982277954505e-07,2.74166362765912e-07,1.45054182457914e-07,9.42432183077448e-07
13,3.15406955667473e-07,3.15406955718025e-07,2.94222506974166e-07,2.381315872351e-07,1.07453801496744e-06
16,3.72420145003913e-07,3.724201450754e-07,3.22257510319784e-07,2.59241333327708e-07,1.19209289550781e-06
21,3.816350683104e-07,3.81635068291331e-07,3.75153457765106e-07,2.6119281104328e-07,1.36571398227091e-06
26,3.62563171002017e-07,3.62563170977371e-07,3.73720807204894e-07,3.16350356951401e-07,1.51962623405242e-06
34,5.00413331545418e-07,5.00413331533528e-07,5.09799392400367e-07,3.64540594488786e-07,1.73775908197322e-06
43,5.05580769169156e-07,5.05580769182373e-07,5.12470571681824e-07,3.94985828827032e-07,1.95426896938741e-06
55,5.00614041774486e-07,5.00614041795597e-07,4.97738337482196e-07,4.78508034057619e-07,2.21019938203563e-06
70,5.68888445097378e-07,5.68888445110717e-07,5.73781466247106e-07,5.52640775428514e-07,2.49344118396662e-06
89,6.41094563112148e-07,6.41094563100969e-07,6.38581855711584e-07,6.16955935775336e-07,2.81154547096986e-06
113,6.28151344372158e-07,6.28151344359298e-07,6.19479758909205e-07,6.31355183912199e-07,3.16803032539327e-06
144,6.81414174463621e-07,6.8141417444396e-07,6.79996206902993e-07,7.35099225876206e-07,3.57627868652344e-06
183,7.36417744209785e-07,7.36417744219791e-07,7.24187875177064e-07,7.84298070771331e-07,4.0315834458079e-06
234,1.14479337301694e-06,1.14479337302797e-06,1.13292974026083e-06,8.73348354081229e-07,4.55887870215725e-06
298,1.34594785207437e-06,1.34594785207642e-06,1.33810429136863e-06,9.65446246125171e-07,5.14467850376131e-06
379,1.48402227957674e-06,1.48402227957436e-06,1.47739444262633e-06,1.09743946934181e-06,5.80189297614449e-06
483,1.64428095201792e-06,1.64428095202088e-06,1.63635332879467e-06,1.19271875508483e-06,6.54973416800377e-06
616,1.83271299998549e-06,1.83271299998566e-06,1.81728080797266e-06,1.34738789723826e-06,7.39674189447812e-06
785,2.01736026712329e-06,2.01736026712517e-06,1.99310430057756e-06,1.51806032300603e-06,8.34997041590327e-06
1000,2.28140102689037e-06,2.28140102689459e-06,2.25423299900798e-06,1.69269238991402e-06,9.42432183077448e-06


==> figs/offAt_mode5.csv <==
n,qr,mgs,ns,tri,bound
10,1.94931462663426e-07,1.94931462676625e-07,1.44255875337705e-07,8.36526307979228e-08,9.42432183077448e-07
13,2.67559051681674e-07,2.67559051616268e-07,2.97177520764571e-07,1.63948220360443e-07,1.07453801496744e-06
16,3.23252246060088e-07,3.23252246202944e-07,4.0881294649428e-07,1.58019646343596e-07,1.19209289550781e-06
21,3.34833850813587e-07,3.34833850882596e-07,3.6818509242257e-07,2.57928135077174e-07,1.36571398227091e-06
26,4.12963813259939e-07,4.12963813272083e-07,3.7909525589208e-07,1.73359257722462e-07,1.51962623405242e-06
34,7.61158568057481e-07,7.6115856806712e-07,7.62705244081459e-07,2.05626775562784e-07,1.73775908197322e-06
43,5.47838589351717e-07,5.47838589366548e-07,5.19017714670331e-07,2.45925265510887e-07,1.95426896938741e-06
55,6.37676374875708e-07,6.37676374837563e-07,6.19783165888945e-07,3.88215645425967e-07,2.21019938203563e-06
70,8.15895474997925e-07,8.15895474953773e-07,8.12649471065591e-07,2.77945274338716e-07,2.49344118396662e-06
89,8.63250396177405e-07,8.63250396186599e-07,8.36682210512257e-07,3.36333632179212e-07,2.81154547096986e-06
113,8.33583773157434e-07,8.33583773122929e-07,7.95025857236342e-07,4.01623139475716e-07,3.16803032539327e-06
144,8.81757228166598e-07,8.81757228193114e-07,8.63227665320486e-07,4.15741995159619e-07,3.57627868652344e-06
183,1.0075324541556e-06,1.00753245414591e-06,9.79343824207215e-07,5.39549972993776e-07,4.0315834458079e-06
234,1.27638061353789e-06,1.27638061355079e-06,1.23460335700806e-06,5.47250228858104e-07,4.55887870215725e-06
298,1.33477468190596e-06,1.33477468193093e-06,1.296754296581e-06,5.85648303351179e-07,5.14467850376131e-06
379,1.53264502343212e-06,1.53264502342635e-06,1.47990516598873e-06,6.56437158232657e-07,5.80189297614449e-06
483,1.44450951047251e-06,1.44450951048222e-06,1.37845990025095e-06,6.99246876922423e-07,6.54973416800377e-06
616,1.4552282549182e-06,1.45522825492514e-06,1.38574678606637e-06,8.21728073774744e-07,7.39674189447812e-06
785,1.43142055403849e-06,1.43142055404084e-06,1.37357945003913e-06,9.40836015248056e-07,8.34997041590327e-06
1000,1.5069155371622e-06,1.50691553717012e-06,1.43460454392151e-06,1.02717654529581e-06,9.42432183077448e-06


==> figs/random_matrix.csv <==
k,matlab,mp3,mp2,jcb,bound
1,1.1848416653709e-16,9.66640217831344e-15,9.22231296846338e-15,1.69938741408395e-14,1.57941159256358e-12
2,1.10408955443542e-16,8.1806499391109e-15,8.71555696456603e-15,1.41983539754811e-14,1.57941159256358e-12
3,1.97348691089009e-16,1.15610789660384e-14,1.14000046145709e-14,1.57490121041933e-14,1.57941159256358e-12
4,3.76229085956507e-16,1.10470335482684e-14,1.14350628014434e-14,2.24938965169303e-14,1.57941159256358e-12
5,8.30948218447387e-18,9.6898796581601e-15,8.98880574440025e-15,2.65156535883965e-14,1.57941159256358e-12
6,9.68669674259658e-18,8.31340580595964e-15,8.45414680781077e-15,1.6898606918879e-14,1.57941159256358e-12
7,5.8283937020779e-17,9.38205086143016e-15,9.38205086143016e-15,1.7688679575904e-14,1.57941159256358e-12
8,1.24978971976005e-16,8.85942924322306e-15,8.65523814742309e-15,2.04983217038219e-14,1.57941159256358e-12
9,3.06802851818851e-16,1.1005579905266e-14,1.07596310074856e-14,1.55556345142033e-14,1.57941159256358e-12
10,1.19308696597477e-15,1.12654617813486e-14,1.09692154632494e-14,2.72627629587071e-14,1.57941159256358e-12
11,7.90963978820792e-16,1.07821966691171e-14,1.06037817996475e-14,2.02381847510046e-14,1.57941159256358e-12
12,4.17258221838973e-16,1.24517333688501e-14,1.24517333688501e-14,2.34117018063067e-14,1.57941159256358e-12
13,3.92479279528702e-16,1.10053057921891e-14,1.15230046464652e-14,2.34300782948159e-14,1.57941159256358e-12
14,2.57043274069471e-16,9.45470228983105e-15,9.29880976414018e-15,2.34850296020097e-14,1.57941159256358e-12
15,9.36278573019765e-18,9.39801774045726e-15,9.77356393864634e-15,1.70967148033334e-14,1.57941159256358e-12
16,4.10088480598044e-16,1.04748031173989e-14,1.04748031173989e-14,1.77123507213905e-14,1.57941159256358e-12
17,1.28630558773747e-16,1.06170552745324e-14,1.07532685825292e-14,2.3148679610244e-14,1.57941159256358e-12
18,1.04957955887798e-16,1.03954843937176e-14,1.07236232171427e-14,2.49976620361375e-14,1.57941159256358e-12
19,4.27560085189023e-16,1.169202475878e-14,1.1889646946036e-14,2.92803994245625e-14,1.57941159256358e-12
20,7.38015916895675e-16,1.0211668795546e-14,1.03306871076378e-14,2.38987746860982e-14,1.57941159256358e-12
21,2.99127866023235e-15,1.19179510798629e-14,1.16312351233226e-14,1.82257021237494e-14,1.57941159256358e-12
22,1.00931777182665e-15,1.20605300822736e-14,1.17151796975721e-14,3.07094508561528e-14,1.57941159256358e-12
23,4.98821287612751e-16,9.2766090959495e-15,9.69258485695215e-15,2.32117970895383e-14,1.57941159256358e-12
24,3.93394864768206e-16,8.62540211744338e-15,9.00118532503553e-15,1.75189380304576e-14,1.57941159256358e-12
25,3.93137333674436e-16,1.18598198328429e-14,1.18598198328429e-14,1.9705444700695e-14,1.57941159256358e-12
26,4.99872395734486e-15,7.54080915980983e-15,6.45041497570942e-15,2.37149895572992e-14,1.57941159256358e-12
27,6.97022253355628e-16,1.16418860452433e-14,1.09851942177301e-14,1.93032906995647e-14,1.57941159256358e-12
28,3.9636660178438e-16,1.2524843611965e-14,1.27885061556646e-14,2.46533206221456e-14,1.57941159256358e-12
29,1.95151697315584e-15,1.07517817196353e-14,1.17045291215947e-14,2.32962891787666e-14,1.57941159256358e-12
30,1.87798355315935e-15,1.227559707664e-14,1.18930678704292e-14,1.80135351698019e-14,1.57941159256358e-12
31,1.167151044541e-15,9.69117003250666e-15,9.69117003250666e-15,2.08645462734887e-14,1.57941159256358e-12
32,2.40158952364322e-15,9.39182857230554e-15,8.00436761984098e-15,1.42479419059315e-14,1.57941159256358e-12
33,5.59287726142184e-15,8.11097609813605e-15,7.77673577229317e-15,1.34588213116221e-14,1.57941159256358e-12
34,8.65730386474525e-16,9.92408764141187e-15,9.52149398563687e-15,1.75733671011367e-14,1.57941159256358e-12
35,1.66592531862046e-14,1.16887669786208e-14,1.27798493168709e-14,2.22358962483717e-14,1.57941159256358e-12
36,2.04573651684373e-14,1.03817357017274e-14,1.44703969345952e-14,1.88511053983821e-14,1.57941159256358e-12
37,6.90574879575234e-15,8.13695052822934e-15,8.13695052822934e-15,1.09511259167482e-14,1.57941159256358e-12
38,1.62722605316717e-14,1.21163447972619e-14,1.19044895336132e-14,2.65225027253775e-14,1.57941159256358e-12
39,1.76228416535173e-14,1.09881508612452e-14,8.43634671037135e-15,1.11157410687889e-14,1.57941159256358e-12
40,8.3306256762368e-15,9.9576342697223e-15,9.80395141303357e-15,1.61049485372716e-14,1.57941159256358e-12
41,8.83675171210655e-15,1.00446258736763e-14,1.74490876720225e-14,1.3443832606195e-15,1.57941159256358e-12
42,6.58898151796573e-15,8.46132549110394e-15,1.62651883846956e-14,1.01564616978934e-14,1.57941159256358e-12
43,1.44256092499011e-14,7.17435002013846e-15,1.77826737081245e-14,1.37541963582564e-14,1.57941159256358e-12
44,4.8627553654573e-14,1.02942633394007e-14,1.83814553890151e-14,2.19086325098045e-16,1.57941159256358e-12
45,8.89364474031555e-14,1.27614250288704e-14,3.41001563253871e-15,1.68526666397655e-14,1.57941159256358e-12
46,1.1186621578339e-13,1.17826086706765e-14,2.86542913894593e-15,1.15479460514204e-14,1.57941159256358e-12
47,1.0859191476763e-14,1.33075507321961e-14,1.5710092355309e-14,1.82081423239319e-14,1.57941159256358e-12
48,1.13002601263162e-13,1.34194314963889e-14,3.49252184416684e-14,4.61602427230479e-14,1.57941159256358e-12
49,6.7478259840141e-14,1.19124751823817e-14,3.81575690428732e-14,1.80414853264032e-13,1.57941159256358e-12
50,1.30521679622213e-13,1.02518815305254e-14,1.731376513386e-15,3.0873973383602e-14,1.57941159256358e-12
51,7.59287229016426e-14,1.56895015181011e-14,1.65819344274869e-14,1.99535568462108e-13,1.57941159256358e-12
52,2.87182338370178e-13,1.30838435609197e-14,8.49255732472981e-14,1.09996626001529e-13,1.57941159256358e-12
53,1.75351947202052e-13,1.28209073469232e-14,8.18751658970056e-14,6.81020518914547e-14,1.57941159256358e-12
54,2.69849524962262e-13,1.28192486210878e-14,1.12760529947799e-13,7.15623684646161e-14,1.57941159256358e-12
55,2.96726791968592e-13,1.24492848793225e-14,2.73119963985819e-14,5.18849095660865e-13,1.57941159256358e-12
56,7.04567513061789e-13,1.08789683645123e-14,1.00253355476909e-13,7.37815797651635e-14,1.57941159256358e-12
57,3.88365774947937e-13,9.19628377001466e-15,3.31567506050583e-14,2.04513833325821e-13,1.57941159256358e-12
58,1.06867767534371e-13,1.20795982432414e-14,1.06867767534371e-13,7.64167156548259e-14,1.57941159256358e-12
59,4.49694729865211e-13,1.17856418115252e-14,4.67129279918793e-14,5.65861684000171e-14,1.57941159256358e-12
60,8.15231288553764e-13,1.07409981025499e-14,1.43648110425088e-13,4.34566404900046e-13,1.57941159256358e-12
61,5.57030766972967e-13,8.86328741561514e-15,1.19971726445186e-13,6.89929222829377e-13,1.57941159256358e-12
62,3.58628101421404e-13,1.47881373629201e-14,2.14740009248589e-13,2.50806681664481e-13,1.57941159256358e-12
63,2.0126633915918e-12,1.27390688360937e-14,2.49420376813499e-13,1.97278302467985e-12,1.57941159256358e-12
64,5.60830289482462e-13,1.42636595825701e-14,6.67710566578418e-14,1.19895970804772e-12,1.57941159256358e-12
65,3.20284111183674e-12,6.09909514066312e-15,4.75264852460213e-13,1.53271427618571e-12,1.57941159256358e-12
66,3.75597658650003e-13,1.81625582139466e-14,1.90574688568381e-13,1.93791214741532e-12,1.57941159256358e-12
67,3.31461524491938e-13,1.17978702741766e-14,8.65968046166554e-13,1.71982807174372e-12,1.57941159256358e-12
68,2.53710812564029e-12,9.57694189127593e-15,5.49423180960629e-13,2.6960874189903e-13,1.57941159256358e-12
69,2.49247038733721e-12,1.23457864157817e-14,1.56534970297742e-12,2.83786518482069e-13,1.57941159256358e-12
70,6.89285395663681e-12,1.25332253965378e-14,1.26451170476576e-12,1.11957053339387e-12,1.57941159256358e-12
71,1.94314087159953e-12,1.40944961893701e-14,9.71171125659905e-13,6.46388292278805e-12,1.57941159256358e-12
72,1.54200166488378e-12,1.11327829681844e-14,1.36537629407266e-12,6.8555110534443e-12,1.57941159256358e-12
73,1.0051593416807e-11,8.37152684622123e-15,4.9346856905829e-12,5.3186592711496e-12,1.57941159256358e-12
74,2.07209022959263e-12,1.21637896415852e-14,1.49312923424997e-12,8.08618305494917e-13,1.57941159256358e-12
75,3.04094075568992e-12,1.02643987054629e-14,4.45396722177457e-12,1.02366023365108e-11,1.57941159256358e-12
76,6.54230147573681e-12,1.36396399968933e-14,4.81224762336573e-13,6.81468677774409e-13,1.57941159256358e-12
77,3.179728021862e-11,1.04167406304396e-14,2.25518380147747e-12,2.289776667398e-12,1.57941159256358e-12
78,2.0588555639868e-11,1.22295248295122e-14,6.61444085162003e-12,2.3748940493711e-11,1.57941159256358e-12
79,3.02499779746907e-12,1.47859587705259e-14,3.80573825315978e-12,3.29754339068136e-11,1.57941159256358e-12
80,7.65615565607447e-11,1.18499038538575e-14,6.99992762031527e-12,2.64335073638945e-11,1.57941159256358e-12
81,6.0399994462136e-11,1.29090500695528e-14,3.14080766208868e-12,2.16519951281684e-11,1.57941159256358e-12
82,8.68257493141461e-11,1.41444159019891e-14,2.75529574909655e-12,1.05377590572487e-11,1.57941159256358e-12
83,2.47019901325288e-11,9.25264555709498e-15,6.11328167973874e-12,5.64788345856452e-12,1.57941159256358e-12
84,8.82379552899335e-11,1.3431329032919e-14,9.55803698150799e-13,4.0512364054125e-12,1.57941159256358e-12
85,6.58881973798702e-11,1.48205273789313e-14,1.23655914388815e-11,1.27273332404385e-12,1.57941159256358e-12
86,3.95054254611221e-11,1.35578163064586e-14,4.29325387854023e-12,4.51761749772939e-11,1.57941159256358e-12
87,1.42991822961445e-10,1.32999707281322e-14,5.62666771789654e-12,7.72750119930133e-11,1.57941159256358e-12
88,1.85693357439039e-10,1.16135738886102e-14,4.20874178983867e-11,1.42645823547207e-10,1.57941159256358e-12
89,1.16362749104378e-10,1.1278011948941e-14,8.51528994895721e-11,2.76574785201701e-11,1.57941159256358e-12
90,9.79666348316684e-11,1.45341997994561e-14,8.10666057739483e-11,9.09510324049306e-11,1.57941159256358e-12
91,7.07594564418877e-11,9.93686534045425e-15,3.08820509388965e-11,2.66124891179202e-11,1.57941159256358e-12
92,3.55695360360222e-10,1.44028699006359e-14,4.37437735638567e-11,3.39446808377546e-10,1.57941159256358e-12
93,6.19170459785142e-10,1.22923800999794e-14,4.34467093712767e-11,1.83547614691962e-10,1.57941159256358e-12
94,3.45989702382137e-10,1.37908276693358e-14,1.49642079312477e-10,1.1572459922777e-10,1.57941159256358e-12
95,2.07070358122057e-10,1.56099004135382e-14,1.02189640025845e-10,2.16072674811172e-10,1.57941159256358e-12
96,1.11283099770825e-09,1.24803846355813e-14,8.62714231673934e-11,3.64961009325208e-11,1.57941159256358e-12
97,5.60216112688571e-10,1.14548401537872e-14,9.92362986402745e-11,5.96197008899655e-10,1.57941159256358e-12
98,8.92552159206179e-10,1.2219753266777e-14,2.83247391594834e-10,8.63032143360698e-10,1.57941159256358e-12
99,3.53548445989328e-09,1.21610724779989e-14,2.32148495125714e-10,9.32531283567942e-10,1.57941159256358e-12
100,8.22922817815923e-10,1.58470688193274e-14,5.81187982328891e-10,2.31454627931534e-09,1.57941159256358e-12


==> figs/reducekappa_mode1.csv <==
ka,DAD,DAtD,DAtcompD,one
10,1.26823607404243,0.100000113472617,0.100000113472617,1
37.9269019073227,1.84718185925974,0.026366595448312,0.026366595448312,1
143.844988828769,2.63156018298294,0.00695196872404216,0.00695196872404216,1
545.559478116896,3.89972235075856,0.00183300439629254,0.00183300439629254,1
2069.13808111542,4.95780223936955,0.000483306210975027,0.000483306210975027,1
7847.59970352446,6.96790553073502,0.000127431909040418,0.000127431909040418,1
29763.5144164175,6.68672553716575,3.36018667407325e-05,3.36018667407325e-05,1
112883.789170376,5.81255238016183,8.86035424320045e-06,8.86035424320045e-06,1
428133.23989888,5.51355415852699,2.33639198919183e-06,2.33639198919183e-06,1
1623776.73957377,7.45495641048794,6.16375370494439e-07,6.16375370494439e-07,1
6158482.1170334,8.70666481942398,1.6258010724574e-07,1.6258010724574e-07,1
23357214.7698442,6.75715667318212,4.28827966541443e-08,4.28827966541443e-08,1
88586681.025325,11.0135544954881,1.13291465658571e-08,1.13291465658571e-08,1
335981846.680261,5.98226641991444,3.00322206185815e-09,3.00322206185815e-09,1
1274275206.19286,6.54337930551892,7.99691919899707e-10,7.99691919899707e-10,1
4832933329.99981,6.33858697149754,2.14493500056167e-10,2.14493500056167e-10,1
18329857026.6732,4.85948596386106,5.82554440644614e-11,5.82554440644614e-11,1
69519961711.8671,6.00480030711258,1.62985469340288e-11,1.62985469340288e-11,1
263676193525.319,7.44608672854764,4.79760426239155e-12,4.79760426239155e-12,1
1000137954859.11,8.56315569692534,1.69116295195101e-12,1.69116295195101e-12,1


==> figs/reducekappa_mode2.csv <==
ka,DAD,DAtD,DAtcompD,one
10,1.04839803192175,0.100000058718255,0.100000058718255,1
37.9269019073225,1.04348895351384,0.0263665712042888,0.0263665712042888,1
143.844988828767,1.05951814277261,0.0069519534444045,0.0069519534444045,1
545.559478116835,1.04409719591687,0.00183298953606943,0.00183298953606943,1
2069.13808111524,1.04891943442006,0.000483299740995982,0.000483299740995982,1
7847.59970351284,1.03725258423897,0.000127431102015951,0.000127431102015951,1
29763.5144163139,1.0760479066429,3.36003587125944e-05,3.36003587125944e-05,1
112883.789168238,1.03621824763777,8.85932006605784e-06,8.85932006605784e-06,1
428133.239864228,1.04319703249451,2.33602689769606e-06,2.33602689769606e-06,1
1623776.73919402,1.077465826616,6.16226153249646e-07,6.16226153249646e-07,1
6158482.11289709,1.03687183655272,1.62474604519027e-07,1.62474604519027e-07,1
23357214.7134152,1.05434922763232,4.28527328745605e-08,4.28527328745605e-08,1
88586678.5248931,1.05018764493878,1.13110787993429e-08,1.13110787993429e-08,1
335981820.592281,1.05242915034223,2.99137869260233e-09,2.99137869260233e-09,1
1274274937.53671,1.05184123111293,7.9151290237402e-10,7.9151290237402e-10,1
4832932261.79706,1.03071983054731,2.09690820709394e-10,2.09690820709394e-10,1
18329788146.0153,1.0552439820933,5.65248340771385e-11,5.65248340771385e-11,1
69519669893.62,1.04317226052024,1.53164895274973e-11,1.53164895274973e-11,1
263663447788.044,1.04538947232874,4.50679604901917e-12,4.50679604901917e-12,1
999962916694.859,1.03974598625152,1.26085417737674e-12,1.26085417737674e-12,1


==> figs/reducekappa_mode3.csv <==
ka,DAD,DAtD,DAtcompD,one
10.0000000000001,1.0070007146426,0.100000534708683,0.100000534708683,1
37.9269019073227,0.99180372217553,0.0263667994584879,0.0263667994584879,1
143.844988828765,0.97059545542481,0.006952107975011,0.006952107975011,1
545.559478116858,0.928013064353471,0.00183314782859857,0.00183314782859857,1
2069.13808111471,0.941970747620167,0.000483412601256677,0.000483412601256677,1
7847.5997035144,0.918598660814814,0.000127517709867353,0.000127517709867353,1
29763.5144162957,0.967697290007351,3.36885029858892e-05,3.36885029858892e-05,1
112883.789168425,0.938795147273791,9.54665374617025e-06,9.54665374617025e-06,1
428133.239870566,0.96208326675183,3.51357244028205e-06,3.51357244028205e-06,1
1623776.73914316,0.918510783290584,1.14752121567085e-06,1.14752121567085e-06,1
6158482.1110507,0.918029069720477,6.36406661778207e-07,6.36406661778207e-07,1
23357214.6900602,0.867376307358157,3.01067632279327e-07,3.01067632279327e-07,1
88586679.1323782,0.883205340420073,1.33759597219376e-07,1.33759597219376e-07,1
335981830.217057,0.884090719364886,1.27223672594285e-07,1.27223672594285e-07,1
1274274986.57442,0.897023059892651,8.62991877067894e-07,8.62991877067893e-07,1
4832930550.51036,0.91482109979629,2.55154132537729e-07,2.5515413253773e-07,1
18329809986.6693,0.808699870229788,8.88682773173823e-08,8.88682773173812e-08,1
69519277901.6614,0.77683978570928,1.2466221951353e-07,1.24662219513525e-07,1
263665076781.27,0.836307516181697,2.18134927099184e-07,2.18134927099252e-07,1
999996133741.916,0.830322781192046,4.632229412973e-07,4.63222941297212e-07,1


==> figs/reducekappa_mode4.csv <==
ka,DAD,DAtD,DAtcompD,one
10,1.00598415620448,0.100000442407638,0.100000442407638,1
37.9269019073225,0.984394954956213,0.0263667213415215,0.0263667213415215,1
143.844988828766,1.00638605975842,0.00695204699478495,0.00695204699478495,1
545.559478116841,1.00134026224396,0.00183305146614233,0.00183305146614233,1
2069.1380811147,0.967826765412725,0.000483320930829173,0.000483320930829173,1
7847.59970351775,1.00550682188948,0.00012744233748854,0.00012744233748854,1
29763.5144163125,1.0093816155676,3.36071123074929e-05,3.36071123074929e-05,1
112883.789168069,1.01601100599312,8.86409505127052e-06,8.86409505127052e-06,1
428133.239863239,1.01989244033992,2.3376113758668e-06,2.3376113758668e-06,1
1623776.73913789,0.991946389468006,6.16941541499206e-07,6.16941541499206e-07,1
6158482.1098469,0.993260425732375,1.62844048303682e-07,1.62844048303682e-07,1
23357214.6694366,1.00439539375875,4.31701803047293e-08,4.31701803047293e-08,1
88586679.3717109,0.986316578461778,1.14683465439104e-08,1.14683465439104e-08,1
335981838.575995,0.995006030693289,3.02962272315702e-09,3.02962272315702e-09,1
1274275029.24484,0.980987566126917,8.14005379980203e-10,8.14005379980203e-10,1
4832930426.96768,1.01265806524512,2.26994507627248e-10,2.26994507627248e-10,1
18329821552.0039,1.01741511825263,6.65328723117184e-11,6.65328723117184e-11,1
69519380650.5167,0.99973821443941,2.138070770441e-11,2.138070770441e-11,1
263664136892.438,0.983168745335005,9.73054886952575e-12,9.73054886952575e-12,1
1000059025074.08,1.00466326975933,3.89973283313332e-12,3.89973283313332e-12,1


==> figs/reducekappa_mode5.csv <==
ka,DAD,DAtD,DAtcompD,one
9.77721375430898,0.989485530603267,0.102279177937375,0.102279177937375,1
37.1477299423621,1.01487333747012,0.0269198777449257,0.0269198777449257,1
140.683537854216,0.964809727293373,0.0071083449212349,0.0071083449212349,1
499.588958776796,0.94153941026265,0.00200180852856643,0.00200180852856643,1
1945.61577903175,1.00052253236634,0.000514094454032496,0.000514094454032496,1
6030.95997637209,1.00935632861994,0.000166070551392239,0.000166070551392239,1
24725.8749806174,1.08434539172344,4.0985690849163e-05,4.0985690849163e-05,1
110285.227689228,1.01551832050847,9.6597920776762e-06,9.6597920776762e-06,1
356236.085694503,0.964498623825122,3.49088106619001e-06,3.49088106619001e-06,1
1525721.30005493,0.893443665282337,8.14363659250879e-07,8.14363659250879e-07,1
5651207.99895413,0.897356300308834,6.97704424664902e-07,6.97704424664903e-07,1
18232608.6063888,0.987520839038528,3.47294971555961e-07,3.47294971555961e-07,1
63703132.3911335,1.00145628849167,3.03833454375858e-07,3.03833454375858e-07,1
229931539.689219,1.07134405133752,2.79398648484544e-07,2.79398648484544e-07,1
696680482.023895,0.937983355771381,2.3620336220647e-07,2.3620336220647e-07,1
1595633732.88404,0.859580684582068,4.8252573033745e-07,4.82525730337455e-07,1
13271425109.7163,0.810849088248254,1.95414586380503e-07,1.95414586380507e-07,1
38993237750.0283,0.867399715565139,1.34610443994743e-07,1.34610443994743e-07,1
146889568926.367,0.870573275035469,3.92045566551906e-07,3.92045566551937e-07,1
483414302154.374,0.834415209544673,3.77691752966045e-07,3.77691752965648e-07,1


==> figs/varydim_mode1.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,3.40669688411349e-07,1.59757642337674e-15,1.30937082822543e-06,5.21218556953285e-07,7.8232170464303e-15
13,1.90725404708986e-07,2.78191048224879e-15,5.37763425049612e-07,1.44417133398536e-06,1.02321561568543e-14
16,1.21863360404981e-07,3.08004205179288e-15,3.7522228033655e-07,1.6540781739814e-06,1.25568601543774e-14
21,1.9509309792052e-07,4.92248544742662e-15,2.89364221575913e-07,8.38820616258223e-07,1.64889155711444e-14
26,6.27663740066806e-08,7.71579970154765e-15,3.50988860524927e-07,2.83007177751946e-06,2.0781537821027e-14
34,7.39864561207107e-08,8.08409044000269e-15,3.46611719852709e-07,1.29324431370904e-06,2.72701601184717e-14
43,7.63194916976675e-08,1.27444698654508e-14,5.71729848356649e-07,1.68302208262147e-06,3.49220677019831e-14
55,6.65446242374912e-08,1.25301089440028e-14,7.26759829108233e-07,1.35285435687008e-06,4.3748668569899e-14
70,1.67340856203041e-07,1.86808001404248e-14,6.9251625647006e-07,2.91416051267214e-06,5.75544407777941e-14
89,7.62422851693631e-08,2.10683469626243e-14,9.1537545874038e-07,2.37380061211869e-06,7.53097989375013e-14
113,1.12173622920233e-07,2.8445608653367e-14,6.42767760743835e-07,1.79278351285688e-06,9.55738251750671e-14
144,1.52198407046755e-07,3.46607998108983e-14,9.37753664734838e-07,3.46663934071764e-06,1.20288724874007e-13
183,6.59789173919074e-08,4.63389032304809e-14,1.33032717566357e-06,2.93198032607977e-06,1.56372185294109e-13
234,1.67414767278405e-07,5.89549005733582e-14,4.3979855149675e-06,7.60025851553531e-07,1.96062151906777e-13
298,1.49866100705528e-07,8.06926420784135e-14,3.43853557301823e-06,1.12523453194529e-06,2.49764751468623e-13
379,1.34562260018535e-07,9.91296990825685e-14,2.04451088534629e-06,8.9172559340242e-07,3.20069977310553e-13
483,1.21423138528904e-07,1.40527241432653e-13,4.73775318083871e-06,9.24427610970269e-07,4.08332334798682e-13
616,3.97982953038858e-07,1.80354572708214e-13,3.78253975586932e-06,2.27364380042693e-06,5.32170051734231e-13
785,3.18285121320299e-07,2.44827625380321e-13,3.96772550687067e-06,1.71892373447978e-06,6.8278725704173e-13
1000,1.48454110084474e-07,3.16500681977971e-13,4.57027870513977e-06,2.09108847913058e-06,9.10866030332852e-13


==> figs/varydim_mode2.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,5.65371469486969e-07,4.93286693530727e-16,3.8171275927078e-07,1.76184634964667e-06,7.97214252863527e-15
13,1.97925968442509e-07,6.36772844504281e-16,3.91537005446124e-07,7.22166820277093e-06,1.0461587162487e-14
16,1.69585244251194e-07,1.60091861397067e-15,5.61722517972309e-07,7.32694961174806e-06,1.27365299814371e-14
21,2.68785205915239e-07,9.03370587836227e-16,6.53697676145909e-07,5.71777461303226e-06,1.66276444818413e-14
26,7.23134920941602e-09,7.33781566532243e-16,1.60536677281222e-07,9.42303604138698e-06,2.05806567401126e-14
34,1.18671992094996e-07,1.94143385261078e-15,8.21930687404427e-07,1.56659523088582e-06,2.69617357469329e-14
43,3.42947976590402e-07,1.83097712277776e-15,1.66475289781192e-08,8.37110527506633e-06,3.39920383543257e-14
55,2.58115301179076e-07,3.15561305984528e-15,1.36750434050381e-07,1.22230429698094e-06,4.45514419474668e-14
70,2.75917694846457e-07,2.33090477432926e-15,2.11665159707899e-06,2.25831546124295e-06,5.53131498372051e-14
89,7.06276828965542e-08,4.49862992678977e-15,1.12132632259643e-06,4.09096212512892e-06,7.07427788841862e-14
113,3.97437081000489e-07,2.91428373113004e-15,4.66471916217641e-06,1.47861131820465e-06,8.9968447414907e-14
144,1.09717835651138e-07,2.91343381245322e-15,2.6994709199205e-06,7.67129089121587e-06,1.14901996773476e-13
183,1.96698516346322e-07,2.96341948318819e-15,3.89766107221641e-06,7.23580936605644e-07,1.46569558307116e-13
234,1.78688428341122e-07,9.88748502743449e-15,3.23777471533036e-06,2.36078964772089e-06,1.95969541003415e-13
298,6.09043103118984e-07,1.74316908091628e-14,3.1880428409698e-06,9.37860495214701e-06,2.48525760891273e-13
379,4.46131683229271e-07,1.71377835482818e-14,6.99788083981705e-07,1.08078291553174e-06,3.10488836852662e-13
483,5.02874119425336e-07,2.43754490180379e-14,2.46899881527597e-06,4.87502591853283e-06,4.17506650905755e-13
616,1.33416825664865e-07,1.44321656161335e-14,3.44647853114438e-06,9.34011683926873e-07,5.11661398664013e-13
785,5.83250747447473e-07,2.30139697307893e-14,4.23917544831101e-06,5.05597489773519e-06,6.70698882968796e-13
1000,1.16477121413978e-07,9.56732758208636e-15,5.72846260089157e-06,7.57590210710197e-07,8.75384323249274e-13


==> figs/varydim_mode3.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,1.09629014076065e-07,3.23393598191256e-15,1.10855336930382e-08,9.41968882452759e-07,1.72827021857215e-12
13,2.89199569872806e-08,2.27541924157508e-15,3.85424230056801e-07,1.00938288945394e-06,1.91521051110738e-12
16,1.61810431933598e-08,2.80965544558041e-15,1.21360832099146e-07,1.55519071491247e-08,7.02792203625429e-13
21,4.23000482958073e-08,4.45721859127668e-15,9.69036754333277e-08,1.36075470905646e-07,9.38386670368202e-13
26,4.33439061116709e-08,2.97587760800799e-14,5.87416637134168e-08,1.74126902875269e-07,8.32235616024735e-12
34,3.82199611088023e-08,2.43009255200361e-14,3.36634020880407e-08,4.48711545869894e-08,1.90978398485908e-11
43,3.21644608645657e-08,4.83849834734294e-14,8.23565879757303e-08,2.81276846768142e-07,5.36935193282762e-11
55,5.75219435492245e-08,4.02535489347209e-14,1.26605489590536e-07,2.58309087083836e-07,2.94968062227466e-11
70,4.76157807291959e-08,1.5424467467205e-14,1.21843427117638e-07,3.58433196142523e-07,5.847467446275e-11
89,3.59110441716637e-08,2.79643660274422e-14,1.31751703013138e-07,1.04286204104453e-07,8.76394261550777e-11
113,5.20663508319017e-08,6.21982584399953e-14,1.51501112093105e-07,2.18620807879215e-07,2.70159317905245e-10
144,5.99444385303952e-08,4.75824701724253e-14,4.18362215592574e-08,1.1965532833457e-07,2.52538669692211e-10
183,4.63466919132775e-08,6.37764419415515e-14,8.94700343273793e-08,8.92376869166503e-08,2.54946391805532e-10
234,3.25690848423573e-08,6.72209911347652e-14,7.41669516772153e-08,2.76394919062254e-07,4.11156860899005e-10
298,3.66576059469227e-08,1.19845393755179e-13,8.34741926712887e-08,9.68881882639611e-08,7.0887866811595e-10
379,2.48093338320665e-08,2.24976051440531e-13,1.01569934954039e-07,8.3118862545065e-08,1.46043394592652e-09
483,7.2530130133313e-08,1.01841493126647e-13,1.2242550655829e-07,9.54108438482414e-08,7.94564559682492e-10
616,6.30799221388729e-08,1.38092136054358e-13,2.21495733635838e-07,7.60346846765601e-08,2.24881739095737e-09
785,3.27320721921114e-08,1.80360181375354e-13,9.53783646920563e-08,9.68791436509031e-08,1.55374182840041e-09
1000,4.1736220444178e-08,2.25545813110623e-13,1.80396613022443e-07,5.6929393713e-08,2.55389651777457e-09


==> figs/varydim_mode4.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,3.4704295713999e-09,2.27513771951129e-15,3.54875302113338e-07,1.13239542192619e-06,8.0897237765754e-15
13,1.58895218863898e-07,2.27103719528512e-15,6.09736052290839e-07,9.03774968118743e-07,1.04127175335072e-14
16,1.33440853463238e-07,3.39218433204349e-15,2.44798453105521e-07,1.46519756674761e-06,1.32916207310622e-14
21,1.12861832101862e-07,4.21808904163076e-15,1.77168239793795e-07,1.63046615702769e-06,1.75130079507694e-14
26,1.16446539669226e-07,3.92272144798235e-15,2.49250214071998e-07,9.67185048880983e-07,2.15717242198228e-14
34,1.54354658693102e-07,6.12404492632755e-15,2.24980373130988e-07,3.30031757710872e-08,2.8519148689548e-14
43,1.85952524450221e-07,7.58075151580514e-15,4.54488164113126e-08,1.42530512022558e-06,3.78726497312921e-14
55,1.62509547373848e-07,8.39382836810098e-15,1.08622012370757e-06,3.16524767230743e-08,4.68019684694155e-14
70,1.69982648646683e-07,1.15048682986455e-14,1.06585350699579e-07,2.02715232392089e-06,6.34898645715274e-14
89,1.31321692476465e-07,1.29895326093146e-14,5.5087407205888e-07,1.90993699253382e-06,7.93368917137216e-14
113,4.74503786965246e-08,1.64925008443939e-14,7.75271882149305e-08,4.82009575497347e-07,1.01234867748157e-13
144,2.42409882853295e-07,2.07537213057514e-14,1.50506000257367e-06,3.81053577555772e-07,1.26041669416595e-13
183,3.65893420916437e-08,2.82271203655075e-14,5.56636622162369e-08,3.97254982339913e-07,1.65973371415679e-13
234,1.39600964336892e-07,3.12929183784301e-14,5.53911375028949e-07,1.12181929865992e-06,2.3800294418412e-13
298,1.77951980735389e-07,4.10824640798205e-14,1.36818581523931e-07,1.12129773531909e-06,2.92518958102481e-13
379,4.43798442436507e-08,5.57410579290549e-14,2.64857817026438e-07,1.49396470907205e-06,3.69959410894033e-13
483,2.5508109747276e-08,6.90711879106299e-14,2.15254655734016e-07,9.46724690041862e-07,6.93400589818431e-13
616,3.41753474710247e-07,8.74869170697149e-14,9.17023142841848e-07,7.50445481186936e-07,7.78273522115099e-13
785,7.03892802203431e-09,1.10685372129807e-13,5.87103084325124e-07,7.66216009900386e-07,1.14063327720834e-12
1000,3.03862069707423e-07,1.52860057640323e-13,2.22650050690122e-06,2.06862266353858e-06,1.20751720527584e-12


==> figs/varydim_mode5.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,1.62005737695394e-09,1.6360522586938e-15,1.63908222514978e-08,1.18145802800217e-08,5.0727191766036e-14
13,3.02865586712484e-08,2.51191354710916e-15,3.50136157051128e-08,4.07175906126157e-08,3.72698553280629e-13
16,2.13955127657213e-09,2.18758600813462e-15,1.34289275415508e-09,1.20297799699636e-08,1.72921983194109e-13
21,6.63801622057295e-09,4.05604417817151e-15,1.33347722872841e-08,4.49856030968564e-08,1.03294269944256e-12
26,3.13694280947718e-08,9.96774201068064e-15,1.54061416016047e-08,3.98862186873442e-08,4.1039598578476e-12
34,1.24798437591293e-08,4.25896085953979e-14,2.87265658085263e-08,8.86899441945594e-08,1.30180923905114e-11
43,1.61944431150621e-08,1.50614816247605e-14,1.49854084766661e-07,5.86507643808986e-08,1.36719520565668e-11
55,9.3362742853648e-09,3.25132083470481e-14,2.98925300720575e-08,4.18428069908397e-08,2.04656422330996e-11
70,2.02787969979485e-08,2.63048126798566e-14,1.00888951125235e-07,1.44636176734763e-07,8.91871422193853e-11
89,1.26786098470129e-08,7.1292377981126e-14,7.77352999806329e-08,1.50024350910148e-07,1.36319700881641e-10
113,2.4020353303963e-08,3.49890070658626e-14,3.52489574410821e-08,5.82164903408688e-08,7.57716517372073e-11
144,3.03472789076995e-08,6.64374987038068e-14,7.14099636110988e-08,5.77459455716083e-08,5.19282805458968e-10
183,3.36270697919761e-08,5.52759267018448e-14,9.84009013673466e-08,2.68550531182594e-07,3.45569483888292e-10
234,1.90585417935215e-08,6.37835926304695e-14,1.89115298736781e-07,5.97338226317453e-08,3.36672094883993e-10
298,4.57288055944752e-08,8.91503455016707e-14,1.03349824402998e-07,1.49287423610662e-07,6.83620895824072e-10
379,4.39581742530315e-08,8.5197627114398e-14,6.53739948236338e-08,1.40564151702039e-07,1.05836952807153e-09
483,4.22793938601166e-08,1.31551021088567e-13,1.27522472515949e-07,7.84207025356338e-08,1.22725995438489e-09
616,4.1134295022125e-08,1.58998395562549e-13,1.72316109945117e-07,1.12254779784489e-07,1.73565743116456e-09
785,6.41416716548217e-08,1.74244179535962e-13,1.7155413425021e-07,8.40215097919669e-08,1.447198335129e-09
1000,5.40537020244909e-08,2.33070452673448e-13,1.59621711262719e-07,5.87144168911291e-08,2.04183928994502e-09


==> figs/varykappa_mode1.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,8.18378153811488e-16,1.09593390996778e-15,1.03803387124324e-15,1.71272339237697e-15,7.77156999096991e-14
61.5848211066026,4.34086394181576e-15,4.60946665206299e-15,5.64646630193283e-15,1.16626125801422e-14,7.77160370798189e-14
379.269019073225,2.51663847147118e-15,2.61835894733935e-15,4.82674832319389e-14,5.6705894087029e-14,7.77162751425885e-14
2335.72146909012,2.1446963579319e-14,4.66827833197088e-15,2.36306818514338e-13,3.84451884544136e-13,7.77174492563957e-14
14384.4988828766,1.37911434813561e-13,6.28094754225682e-15,1.75382870245739e-12,6.74216392968136e-12,7.77237797261537e-14
88586.6790410083,9.79641799965036e-13,7.02464418871084e-15,1.65409355174449e-11,1.45792867582458e-11,7.77270440721834e-14
545559.478116851,6.1501338588461e-12,1.01031289294383e-14,3.92134567451293e-11,1.56547123238648e-10,7.77380311680077e-14
3359818.28628378,3.63856092668816e-11,1.24852774192087e-14,4.78090584510154e-10,6.05223542651974e-10,7.77837140340055e-14
20691380.8111479,1.18301418659899e-10,1.79802385378066e-14,1.91250600389299e-09,5.24308423832706e-09,7.79062290102968e-14
127427498.570313,1.1256953646995e-09,2.2861400717723e-14,8.84265070369389e-09,3.06823942862701e-08,7.84242784753554e-14
784759970.351462,7.32423561216219e-09,2.39426071058113e-14,6.43612187545641e-08,2.44603758382242e-07,7.88104754636837e-14
4832930238.57175,5.67979176919431e-08,2.50626511720226e-14,5.80048410210134e-07,1.63014721069169e-06,8.07616477528522e-14
29763514416.3131,3.14192389325598e-07,2.18097479395714e-14,1.3466874927126e-06,8.18894898260866e-06,8.2441867014115e-14
183298071083.244,1.65869980219119e-06,2.89504168901042e-14,1.42069561822088e-05,3.60190259663014e-05,1.04568141009934e-13
1128837891684.69,9.94967121634229e-06,2.13268741832943e-14,7.84187860546093e-05,0.000332589424150458,1.41144372956097e-13
6951927961775.62,0.000101892475327467,2.64190953142611e-14,0.00124001721930005,0.00101721248031041,2.84786280820091e-13
42813323987194,0.000359408925330194,2.7183394536468e-14,0.00525110127538945,0.00886991027022526,7.55637277368313e-13
263665089873036,0.00158030494616077,2.50253367678618e-14,0.0264317110397341,0.0652863615716046,1.29650959136653e-11
1.62377673918872e+15,0.0389111285958681,2.57111508722198e-14,0.115160165746854,0.381003904330927,2.75923004373449e-10
1e+16,2.82775857895188,9.33081579904684e-14,3.91968065482383,115.830457161799,3.78355964230739e-09


==> figs/varykappa_mode2.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,2.06383196686562e-15,2.48016560110006e-15,2.23828225355686e-15,3.34850527818202e-15,7.7715657357012e-14
61.5848211066026,2.31063305066224e-15,9.49782170075019e-16,1.24322705707066e-14,2.41838604138266e-14,7.77157744764206e-14
379.269019073225,1.42607312722273e-14,5.21423679464324e-15,2.90640858719102e-14,3.44309413475649e-13,7.7716060049461e-14
2335.72146909012,1.02446894906523e-13,4.1669047491316e-15,1.28910415248604e-13,7.98452374155214e-13,7.77161909523536e-14
14384.4988828766,5.85718009427639e-14,3.22617987783324e-15,1.87840337092677e-13,7.49481799361514e-12,7.77180041947805e-14
88586.6790410083,1.13341492622e-12,4.57581191248718e-15,7.49030086652205e-12,3.12396832740801e-12,7.77229614427627e-14
545559.478116851,2.88070209688401e-12,4.66457270148989e-15,7.87011435172773e-11,1.58575850891035e-10,7.77344948901834e-14
3359818.28628378,8.47471305854112e-11,2.25594236271182e-15,1.45817091050477e-10,1.19522995196475e-09,7.77525013116332e-14
20691380.8111479,3.81736611318606e-10,1.26690978082786e-15,2.52636692380863e-09,7.4679890083279e-09,7.78003335803082e-14
127427498.570313,1.75005509087463e-09,3.90078552296772e-15,4.3471421668391e-09,4.04034158739326e-09,7.80100685621294e-14
784759970.351462,2.5909052359802e-08,2.73526092132464e-15,1.21181515844946e-08,1.10872916508252e-06,7.81201184962526e-14
4832930238.57175,2.18631769564054e-07,2.39471165285935e-15,1.17110543912386e-07,2.33712691964926e-06,7.97025697458522e-14
29763514416.3131,4.01669589417267e-07,1.74210935827652e-15,5.25496168373103e-06,3.90418272936527e-06,8.08651903706125e-14
183298071083.244,2.34915429066538e-06,2.41043421028031e-15,3.01152426412418e-05,6.87704663167023e-05,8.5793969233214e-14
1128837891684.69,6.11002957487686e-05,2.45603081355201e-15,0.000170011648971526,0.000695459128703214,1.15828085824917e-13
6951927961775.62,0.000102628956277907,3.05154494162258e-15,0.000432958253558326,0.000699047643146615,1.39782327956016e-13
42813323987194,0.000271585026846708,2.97228499339964e-15,0.0157321789022009,0.00508245397130907,3.66537029192434e-13
263665089873036,0.0025664360524566,1.63270315191851e-15,0.048538023087829,0.0705672753975646,1.34132984256413e-12
1.62377673918872e+15,0.0310692840206865,3.03937894868903e-14,0.0210014741784727,0.279213956126217,1.44266227153061e-11
1e+16,0.0261439743218425,5.91652720354164e-14,1.31237629558697,5.07366849560171,2.56419100761981e-11


==> figs/varykappa_mode3.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,1.48864835253142e-14,1.46765227744302e-14,2.41392566230577e-14,2.3685811772477e-15,7.77160272758854e-14
61.5848211066026,1.64353469031849e-14,1.64353469031849e-14,2.39136313488068e-14,1.39326584073793e-14,7.77167845520399e-14
379.269019073225,1.44346378120886e-14,1.44726337528421e-14,2.60086219779047e-14,2.75616014124416e-14,7.77202262011153e-14
2335.72146909012,2.60513019907667e-14,1.43523493150633e-14,4.73605330025285e-14,1.66802709730105e-13,7.77317022718766e-14
14384.4988828766,8.28127953097873e-14,1.4479403891027e-14,3.81626492532966e-13,9.5317090392848e-13,7.7808342829555e-14
88586.6790410083,7.04842952159852e-13,1.48019781214549e-14,2.58973739006278e-12,1.39013482693316e-12,7.81223593005418e-14
545559.478116851,5.11943176765548e-12,1.74813313633493e-14,7.45208918982805e-12,8.08657513502454e-12,1.06044996485101e-13
3359818.28628378,1.31460409351426e-11,1.56773310221046e-14,3.32142721475891e-11,8.08108540411026e-11,2.04442036330778e-13
20691380.8111479,8.55063484151551e-11,1.62486841358795e-14,2.18057247847293e-10,2.88140367712683e-10,7.1900136596233e-13
127427498.570313,5.88661595286985e-10,1.6761197694379e-14,1.5883790722827e-09,3.33526916981501e-09,2.06077779834352e-12
784759970.351462,4.32626037256664e-09,1.91896558050163e-14,1.12848528347207e-08,7.63703331634418e-09,1.16248455573124e-11
4832930238.57175,1.36824806564316e-08,2.26121085000566e-14,3.63130161515174e-08,9.55822860123108e-08,2.01270897215913e-10
29763514416.3131,9.58998136076072e-08,1.53633474553152e-13,1.68402791791383e-07,7.93333017361996e-07,2.14518271864362e-10
183298071083.244,5.22951693484833e-07,6.13439510472757e-13,1.40382382805302e-06,2.12743102227505e-06,2.37794629288733e-09
1128837891684.69,3.77071861638981e-06,3.45865945129225e-11,5.02471228640404e-06,3.28428473940314e-06,6.66079358439281e-08
6951927961775.62,3.36475207849281e-05,3.01963954080401e-11,4.89374314738225e-05,4.92177793721515e-05,2.70735148915826e-07
42813323987194,0.000129038437976147,6.93409378980659e-11,0.00038968938475101,0.000225934997623958,3.72453901134265e-07
263665089873036,0.000450670173770106,6.57972867445822e-11,0.00121720126481736,0.0182147264791224,3.30176514405915e-06
1.62377673918872e+15,0.00187377857567114,2.04254473616802e-09,0.00742489411718259,0.210856031895057,7.01895014923911e-06
1e+16,0.0144242568243469,1.16955156380259e-08,0.0937176096401908,0.166389585651723,6.98476317623793e-05


==> figs/varykappa_mode4.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,1.4530861876532e-14,1.49125010412469e-14,2.44395309088572e-14,3.55041172143596e-15,7.77159555435634e-14
61.5848211066026,1.43469691208718e-14,1.45477925716525e-14,2.1584616675187e-14,1.73024624420469e-14,7.77164959014764e-14
379.269019073225,1.51801953458108e-14,1.55956869178408e-14,2.43539094204513e-14,2.30296759605037e-14,7.77174321504171e-14
2335.72146909012,7.42188051113287e-14,1.56211347630937e-14,2.81750494013796e-14,1.97330230888152e-14,7.77223265580037e-14
14384.4988828766,3.62379062493176e-13,1.53898364695497e-14,7.12307692060377e-13,4.39035975559486e-12,7.77363270104771e-14
88586.6790410083,1.93835861301824e-12,1.59998728392773e-14,7.15755121039607e-12,4.70066207003995e-12,7.77461194907681e-14
545559.478116851,1.43426227179477e-11,1.46851906481797e-14,2.50549901654954e-11,3.72453689385535e-11,7.78803627043573e-14
3359818.28628378,5.60457249353306e-11,1.38910169664123e-14,4.371525229761e-11,2.94929333689222e-10,7.79616084381402e-14
20691380.8111479,6.07248013632459e-11,1.4792581225504e-14,1.73932465729158e-09,1.91839779334898e-09,7.82115764318945e-14
127427498.570313,7.65951116906142e-10,1.48617352827781e-14,9.51610930961442e-10,2.17905343511941e-08,7.86902762451377e-14
784759970.351462,2.51133107869314e-08,1.46558036504295e-14,4.97864095776841e-08,1.89737668371433e-08,8.09075397567295e-14
4832930238.57175,1.71939419857191e-07,1.47770385794589e-14,6.30518813290857e-09,1.87818266390422e-07,8.42634321961119e-14
29763514416.3131,7.120625658276e-08,1.43024518701381e-14,1.00863867312717e-07,8.78597338107618e-06,9.56668094717341e-14
183298071083.244,4.63110382626433e-06,1.64236155579874e-14,6.2871892207269e-06,1.24481837753795e-06,1.24797971161344e-13
1128837891684.69,4.28329333727809e-06,1.5927066832711e-14,2.47478119985672e-07,0.000396412254203485,2.5663333208281e-13
6951927961775.62,0.000122299712824538,1.37274988851703e-14,0.000284597243962396,0.000170571266402534,7.09996983936747e-13
42813323987194,0.000932680225834784,1.37043122191075e-14,0.0050455655250062,0.00354504496011272,7.25421995698467e-12
263665089873036,0.00814842601120854,4.85956660831961e-14,0.0148835433273844,0.0401482408020387,8.18384279579823e-11
1.62377673918872e+15,0.0139454137735903,3.61276394172317e-14,0.0724544447755656,0.0948650100189209,4.19395146462552e-10
1e+16,0.0225931043946603,4.45409105207653e-12,0.046368732236371,4.4007110958069,2.43188721981901e-09


==> figs/varykappa_mode5.csv <==
kappa,precj,uhprecj,jacobi,matlab,bound
10,1.45689194819401e-14,1.40746498469599e-14,2.40177490568359e-14,1.82533183053113e-15,7.77160302463223e-14
61.5848211066026,1.66727113396588e-14,1.66727113396588e-14,2.75032426317953e-14,6.06011135725361e-15,7.77170345611631e-14
379.269019073225,1.43255871691375e-14,1.48686740431771e-14,2.77431362326314e-14,1.73463448609299e-14,7.77196667063711e-14
2335.72146909012,2.67886330106211e-14,1.49044948895141e-14,4.14970249025805e-14,7.73238193182843e-14,7.77331236284466e-14
14384.4988828766,1.18823770764903e-13,1.58193731197443e-14,3.05620193707295e-13,3.51639405082612e-13,7.80856544581209e-14
88586.6790410083,4.29838641333335e-13,1.52239986152785e-14,1.30018343290841e-12,2.74116065062414e-12,7.93079160390365e-14
545559.478116851,2.10746208929105e-12,1.86291144616715e-14,8.40312574066762e-12,9.73045115517488e-12,9.70727401631737e-14
3359818.28628378,2.24233553456569e-11,1.6209065891449e-14,1.08651194310511e-10,8.68518276594144e-11,2.25446663931286e-13
20691380.8111479,4.57196191851002e-11,1.88022355852737e-14,2.70245964953007e-10,1.91881499427554e-10,3.19565690192433e-13
127427498.570313,5.18551850556061e-10,1.89612821597186e-14,1.64251681876419e-09,1.19585355859343e-09,1.51948116121296e-12
784759970.351462,4.32603412148352e-09,1.72168305025763e-14,3.95998162338076e-09,1.52963633575924e-08,9.44949934807383e-12
4832930238.57175,9.78830337965825e-09,1.79435976899979e-14,1.91177920870964e-08,6.24034239422473e-08,7.7265913228204e-11
29763514416.3131,1.05318835396591e-07,3.67513647544593e-14,1.0459903140948e-07,4.23933136848771e-07,2.08982433909325e-10
183298071083.244,4.10590916742689e-07,2.31888938606675e-13,3.21680270167262e-07,1.07563383302611e-06,2.44252564895678e-09
1128837891684.69,2.7142601546292e-06,7.62572470962285e-13,7.93065951435386e-06,1.8137784584347e-05,5.61594657727169e-09
6951927961775.62,7.42629386836869e-06,1.72456601076656e-11,1.55876913390743e-05,2.77090190629761e-05,5.02163744434375e-08
42813323987194,9.92129430649273e-05,8.42668301214284e-11,6.70298518343328e-05,0.000297866658197256,4.66087326488211e-07
263665089873036,0.000733876830620099,7.80884703397502e-10,0.00227229490600828,0.0233283757827896,3.48392416841836e-06
1.62377673918872e+15,0.00321347452667801,6.22868126147362e-10,0.0055721298622088,0.0828522276670318,1.05579255868221e-05
1e+16,0.0136289963292153,2.19293509688852e-08,0.0254578328405386,0.144845733391095,3.85624114268266e-05


==> figs/whiskycorr.csv <==
k,matlab,mp3,mp2,jcb,bound
1,4.31196328242635e-17,3.34231837372253e-15,3.16413742600954e-15,1.2607727654798e-14,1.98281572763455e-07
2,6.22116347008377e-17,3.20041832980363e-15,3.36558710323009e-15,1.62487514304942e-14,1.98281572763455e-07
3,2.42519168720463e-16,3.36284729108795e-15,3.4742875811725e-15,1.68471223913189e-14,1.98281572763455e-07
4,1.35955715320846e-17,3.17477183876169e-15,3.64894827884613e-15,1.47130652141497e-14,1.98281572763455e-07
5,2.13986636948688e-16,2.58894884887088e-15,3.50239585345634e-15,1.50118281112331e-14,1.98281572763455e-07
6,1.40724438772647e-16,2.14748685687e-15,3.29159250469132e-15,1.94997558488267e-14,1.98281572763455e-07
7,1.40096379656617e-16,1.33807404159144e-15,3.55532967346352e-15,1.34097991484505e-14,1.98281572763455e-07
8,5.53747078026288e-17,3.74193626842999e-15,1.38253686962848e-15,1.64237080369881e-14,1.98281572763455e-07
9,1.41335137241693e-17,3.81280321210967e-15,5.03046489760225e-15,1.51196617202551e-14,1.98281572763455e-07
10,1.24391239714035e-16,4.22530656365172e-15,3.8043680665518e-15,1.58712716500826e-14,1.98281572763455e-07
11,1.45154659031955e-16,3.39193293806494e-15,1.03387454000034e-15,1.51822249283879e-14,1.98281572763455e-07
12,13.0892205757511,1.06440700838533e-13,0.341334108007175,1.88889454318599,1.98281572763455e-07
13,7.37721185158977,3.03736606657227e-14,0.362568490375267,1.28239438403638,1.98281572763455e-07
14,7.17552506720752,6.55794576166231e-14,0.341745180347382,1.01861427413259,1.98281572763455e-07
15,5.88110271992549,1.14681470445136e-16,0.306734813778679,0.747146795544404,1.98281572763455e-07
16,5.62689873285729,3.24704074778551e-14,0.315232811839029,0.632402170324269,1.98281572763455e-07
17,5.90877911336114,1.3821003573693e-14,0.339927396295626,0.609621598595094,1.98281572763455e-07
18,6.09427942248496,2.02075346083333e-14,0.341479200098499,0.567240667258639,1.98281572763455e-07
19,3.22944484399904,3.54090069668957e-14,0.410775960111092,0.678068823764835,1.98281572763455e-07
20,3.01059672144538,3.95298855356745e-14,0.373468887236648,0.520045571375063,1.98281572763455e-07
21,2.80292835110208,9.36527020732759e-14,0.337665195672465,0.57910451573031,1.98281572763455e-07
22,2.31322639468213,1.11198896937149e-13,0.398134987139152,0.546420913725538,1.98281572763455e-07
23,2.01192457017779,4.69633736557481e-14,0.312947770851179,0.544531479758658,1.98281572763455e-07
24,1.97431890683319,1.85859058299527e-14,0.324767454082131,0.501803287643237,1.98281572763455e-07
25,2.09921452728316,6.84527273379199e-14,0.347083161486129,0.500574683370034,1.98281572763455e-07
26,1.9317527138452,8.94003075184826e-14,0.341114281262562,0.426104600447254,1.98281572763455e-07
27,1.7396786810466,4.56740929488734e-13,0.379971209229766,0.398380410328528,1.98281572763455e-07
28,1.64633174576315,1.5132114491313e-13,0.354029979141556,0.318933456397069,1.98281572763455e-07
29,1.7521366251644,2.28709572316487e-13,0.46852661628237,0.503310404592591,1.98281572763455e-07
30,1.81878224498496,3.85733129875538e-14,0.461483548433593,0.517099025332722,1.98281572763455e-07
31,1.24430845012563,4.21160961216175e-13,0.435035671221767,0.476190365940195,1.98281572763455e-07
32,1.08997990704261,2.2063268430194e-14,0.428707803632494,0.496417013231862,1.98281572763455e-07
33,1.15675285517919,4.76239873916034e-15,0.362835373097371,0.493777412596237,1.98281572763455e-07
34,1.14894763546837,3.29390940293805e-15,0.384681514783945,0.443056644884581,1.98281572763455e-07
35,1.08659426576547,7.13468433502497e-14,0.371993278419034,0.464750154615153,1.98281572763455e-07
36,1.19201074322717,1.16188540146361e-13,0.459011283938167,0.477304968110208,1.98281572763455e-07
37,1.17364100307285,1.68241879185374e-14,0.376705296455177,0.489000103407035,1.98281572763455e-07
38,0.956357041529509,7.88217724703614e-14,0.28552232263519,0.374871619020006,1.98281572763455e-07
39,0.670756333921669,2.24415622747319e-13,0.324390121958956,0.16426474453975,1.98281572763455e-07
40,0.630620027062348,4.10843081061419e-13,0.206886752304083,0.14881332724253,1.98281572763455e-07
41,0.887963001125044,5.76063021745869e-13,0.351621484854857,0.188487221137272,1.98281572763455e-07
42,0.379302894327763,4.23526540339397e-13,0.474883547349013,0.0314430197883139,1.98281572763455e-07
43,0.428780568857418,1.6936644839636e-13,0.396642668879335,0.0293533437729143,1.98281572763455e-07
44,0.380432086215708,8.47071797593282e-13,0.191799528964947,0.0767963745071118,1.98281572763455e-07
45,0.393341638309693,1.15437628963689e-13,0.436723146194222,0.374776691354127,1.98281572763455e-07
46,0.332784690096299,2.30560186759037e-13,0.342879963483337,0.730016613062596,1.98281572763455e-07
47,0.456707987897098,8.74238214279359e-13,0.0533366745816859,1.13559124144974,1.98281572763455e-07
48,0.249689459921112,2.16396169868367e-13,0.401343777255868,1.47553727529139,1.98281572763455e-07
49,2.35999201302089,8.59116374490462e-13,0.496843968108465,2.23751102651602,1.98281572763455e-07
50,6.1396700041963,1.10079143931622e-12,0.364506485603251,5.66916407628283,1.98281572763455e-07
51,34.1066760106388,1.31994928485609e-11,1.69965236763964,35.5829991999474,1.98281572763455e-07
52,5.36583525329856,8.30285543458954e-13,0.244442242305244,7.90121358219002,1.98281572763455e-07
53,1.49512856629498,2.24424142977936e-13,0.465408402718607,2.15787539076961,1.98281572763455e-07
54,2.39875921693215,2.39918833787759e-13,0.422329661679202,1.86359235596357,1.98281572763455e-07
55,2.11311599731615,3.43929869938804e-13,0.479193656527295,1.46628464540613,1.98281572763455e-07
56,2.03003245318015,2.01286956509858e-13,0.659662616234427,2.0890824882978,1.98281572763455e-07
57,2.70450580499706,9.71670064125098e-13,0.782389167550563,2.10533304572591,1.98281572763455e-07
58,1.95902987233007,5.68035766610851e-13,0.333869316343748,1.57789477399016,1.98281572763455e-07
59,1.96488063449995,3.20403921481879e-13,0.747033736690151,1.61288562418323,1.98281572763455e-07
60,1.72228486174463,5.15593509732407e-14,0.581862315550923,1.36846434361572,1.98281572763455e-07
61,1.35536891106049,9.77490486597896e-14,0.413431145937157,0.989146359749857,1.98281572763455e-07
62,1.62900269268906,2.72424018326088e-13,0.454260380681752,1.09692903847055,1.98281572763455e-07
63,1.72381895676499,5.53919006889223e-14,0.336372944989096,1.01031597488583,1.98281572763455e-07
64,1.65338599245335,2.39117167910022e-15,0.332338149162622,0.957076527888571,1.98281572763455e-07
65,1.74016417420237,3.87006647558422e-13,0.283671267796431,0.841429003821815,1.98281572763455e-07
66,1.63653985031147,2.57845585921926e-14,0.315606733924241,0.802007724765214,1.98281572763455e-07
67,1.54729647584337,1.28926192199668e-13,0.294085488105109,0.786977536956435,1.98281572763455e-07
68,1.51839360009443,1.31740116244611e-14,0.352068123483716,0.870618394160035,1.98281572763455e-07
69,1.78266375773028,6.53628158182318e-14,0.306476938359903,0.815587044688466,1.98281572763455e-07
70,1.72767530930906,7.43900658274876e-14,0.386689948091311,1.0047437976312,1.98281572763455e-07
71,1.99426476427713,7.69429698035004e-14,0.407306924985314,0.906796157465916,1.98281572763455e-07
72,1.91919137792632,4.62632563687358e-15,0.313958153868281,0.803202561110093,1.98281572763455e-07
73,2.04729543518331,4.89989661558474e-14,0.349538382253334,0.759770662240054,1.98281572763455e-07
74,2.26607721501942,4.65801469363117e-14,0.347951212774458,0.869147768660295,1.98281572763455e-07
75,2.66973791609478,2.8400695710323e-13,0.312192696467134,0.785494459270306,1.98281572763455e-07
76,2.71863506446959,2.28076946625949e-13,0.301782122495457,0.719828058108654,1.98281572763455e-07
77,3.02809919248394,8.33276477393865e-14,0.2890348684565,0.769516474212907,1.98281572763455e-07
78,2.93733594186387,3.1215435384189e-14,0.248271433148526,0.729903658607413,1.98281572763455e-07
79,2.90240962955024,1.33839041482632e-14,0.304587223914388,0.873128865472797,1.98281572763455e-07
80,3.50235376051684,9.75227827138535e-15,0.258180390109138,0.852714774578483,1.98281572763455e-07
81,4.11078146298236,4.9502342533644e-14,0.249971302043454,0.783953011956501,1.98281572763455e-07
82,5.84992264684145,3.86407729553653e-14,0.237304168839898,0.888874050277015,1.98281572763455e-07
83,6.2170562091763,3.94799734169491e-14,0.363642605002223,1.04079175051285,1.98281572763455e-07
84,5.59850885965567,1.73849785947466e-15,0.267481001006732,1.13595799648396,1.98281572763455e-07
85,5.0908588653104,1.62776083896893e-14,0.226524551252619,1.52151965897906,1.98281572763455e-07
86,5.26824824065872,3.79292490539814e-14,0.0778265957417671,4.50783117398049,1.98281572763455e-07

